Distributed Load Balancing with Workload-Dependent Service Rates

Modern service systems, including cloud platforms and large language model inference endpoints, must distribute jobs across servers whose processing speeds depend on current workloads. At scale, centralized coordination is costly, while naive distributed policies can perform arbitrarily poorly. We study how to design a simple distributed load balancing policy that achieves globally optimal latency performance in such settings. We model the system as a bipartite queueing network with an arbitrary compatibility graph and servers with concave, workload-dependent service rates. We propose the Greatest Marginal Service Rate (GMSR) policy, which routes jobs to a connected server where it has the largest marginal impact on service rate. In a discrete-time stochastic model, we show that as time discretization is refined (shrinking time step and job size proportionally), the scaled workload process converges almost surely to a fluid limit governed by a differential inclusion. In the fluid regime, GMSR reaches an $\epsilon$-suboptimal solution in $\mathcal{O}(\delta + \log(1/\epsilon))$ time from any $\delta$-suboptimal initial state, implying global convergence to the centrally optimal routing. When the system is overloaded, GMSR maximizes throughput, maximizes the number of stabilized backends among throughput-optimal policies, and minimizes total workload over those stabilized backends. GMSR yields a practical routing rule that requires neither demand-rate knowledge nor centralized coordination. By relying only on local information, service providers can achieve near-optimal latency performance through decentralized decisions, making the policy well suited to large-scale cloud computing, LLM serving, and other distributed service environments where centralized control is costly or infeasible.

==> data/queue_lengths_and_diff_inclusion.csv <==
Time,Queue 1 (c=20),Queue 2 (c=20),Queue 1 (c=100),Queue 2 (c=100),N1 (Differential Inclusion),N2 (Differential Inclusion)
0.0,0.15000000000000002,0.0,0.0,0.0,0.0,0.0
0.25125628140703515,0.25,0.0,0.26999999999999996,0.0,0.22580815959681577,0.0
0.5025125628140703,0.40201005025125613,0.0,0.4048241206030151,0.0,0.41596719682857747,0.0
0.7537688442211055,0.5969849246231157,0.0,0.5500000000000002,0.0,0.5835245424736958,0.0
1.0050251256281406,0.7000000000000001,0.0,0.7100000000000003,0.0,0.7349443238166956,0.0
1.2562814070351758,0.7600502512562812,0.0,0.8120603015075378,0.0,0.8741691632009818,0.0
1.507537688442211,0.95,0.0,0.8727638190954781,0.0,1.0016912934988906,0.0020630702449203433
1.758793969849246,0.95,0.05,0.9553266331658289,0.0,1.0616377371684393,0.0617813299096289
2.0100502512562812,0.9580402010050247,0.05,1.0000000000000004,0.03,1.1161880909231965,0.116727146732975
2.2613065326633164,1.05,0.05,1.0508542713567843,0.05085427135678374,1.1664723435953466,0.16709193684972296
2.5125628140703515,1.05,0.05,1.0900000000000005,0.11,1.2132097435531477,0.2132422935684192
2.7638190954773867,1.2000000000000002,0.15000000000000002,1.1367336683417095,0.1465326633165823,1.2562257301735644,0.25623802966315967
3.015075376884422,1.2120603015075373,0.2,1.1300000000000006,0.17999999999999997,1.2961982094021096,0.29613587710915934
3.266331658291457,1.1630653266331654,0.23693467336683469,1.1500000000000006,0.16999999999999996,1.3332189593634998,0.3334721919757074
3.517587939698492,1.3000000000000003,0.30000000000000004,1.2137688442211052,0.21999999999999997,1.3680222283552659,0.36805029374209636
3.7688442211055273,1.3500000000000003,0.3150753768844214,1.2542713567839185,0.23999999999999994,1.400524427380173,0.40041746125507316
4.0201005025125625,1.2839195979899507,0.3160804020100496,1.3000000000000007,0.3,1.4305614389068622,0.4311400732908023
4.271356783919598,1.3000000000000003,0.35000000000000003,1.310502512562814,0.32,1.4589853941486088,0.4597190870897464
4.522613065326633,1.3319095477386944,0.4,1.3817085427135682,0.3717085427135675,1.485418622228857,0.48684087213430044
4.773869346733668,1.4190954773869346,0.35000000000000003,1.37708542713568,0.39000000000000007,1.510594936488836,0.5120434921901558
5.025125628140703,1.4701005025125629,0.4,1.3700000000000008,0.37000000000000005,1.5353120946614702,0.5347912043011933
5.276381909547738,1.471105527638191,0.5499999999999999,1.4400000000000008,0.42532663316582825,1.5571136586441443,0.5577546819383032
5.527638190954773,1.6500000000000006,0.75,1.4765326633165832,0.48000000000000015,1.5784487563042207,0.5786774308001639
5.7788944723618085,1.6268844221105545,0.7,1.525477386934672,0.5200000000000001,1.598417607180128,0.5986373269198266
6.030150753768844,1.7000000000000006,0.7482412060301485,1.5689447236180907,0.5300000000000001,1.6174598935209037,0.6173552655048944
6.281407035175879,1.8500000000000008,0.7999999999999999,1.579849246231158,0.5800000000000002,1.6352565359668465,0.6352970649202546
6.532663316582914,1.8261306532663315,0.85,1.530000000000001,0.5500000000000002,1.6521077905916914,0.6522961053099507
6.783919597989949,1.8271356783919597,0.922864321608041,1.590000000000001,0.5700000000000002,1.6682264053317015,0.6682615210875852
7.035175879396984,1.8000000000000007,0.8999999999999999,1.6162311557788964,0.6200000000000002,1.6834678605026534,0.683449569681546
7.2864321608040195,1.729145728643216,0.8499999999999999,1.6350251256281423,0.6349748743718588,1.6980152530913082,0.6977797716909638
7.537688442211055,1.8698492462311578,0.8499999999999999,1.6561809045226128,0.6700000000000003,1.711621939212274,0.7115933118442139
7.78894472361809,1.7688442211055295,0.8999999999999999,1.700000000000001,0.7073869346733663,1.7246413021519247,0.7246239341836792
8.040201005025125,1.8500000000000005,0.8999999999999999,1.731407035175881,0.7214070351758801,1.7369046320486063,0.7371209371128683
8.29145728643216,1.8168341708542741,0.7499999999999998,1.7397989949748736,0.7202010050251277,1.7487245853545204,0.7488463151783215
8.542713567839195,1.884170854271356,0.8499999999999999,1.730000000000001,0.731005025125627,1.7601047113391397,0.759865766873168
8.793969849246231,1.935175879396985,0.9999999999999999,1.6877889447236203,0.6944221105527619,1.7706079351882023,0.7706807647532282
9.045226130653266,1.9500000000000006,0.9638190954773879,1.7265829145728662,0.7165829145728654,1.7807312627029235,0.7808541408869025
9.2964824120603,1.912814070351761,0.9499999999999997,1.7446231155778884,0.7600000000000003,1.7904809227164689,0.7904355958024685
9.547738693467336,1.9500000000000004,0.9999999999999997,1.740000000000001,0.7600000000000003,1.7995910679873048,0.7997431510146543
9.798994974874372,1.9783919597989952,0.9108040201005021,1.7700000000000011,0.7400000000000003,1.808444538301466,0.8084427360356361
10.050251256281406,1.9097989949748757,0.9902010050251244,1.750000000000001,0.7700000000000004,1.816798195155059,0.8168231284536794
10.30150753768844,1.9000000000000004,1.0999999999999996,1.750000000000001,0.7400000000000003,1.8247631178237944,0.824815928693859
10.552763819095476,2.00778894472362,1.0922110552763808,1.7893467336683448,0.7806532663316567,1.8323770212722157,0.8324234761331986
10.804020100502512,1.9500000000000008,0.9999999999999996,1.8400000000000012,0.8118592964824126,1.8395762221466367,0.8397471907920275
11.055276381909547,1.9500000000000008,1.0499999999999996,1.8369346733668366,0.8400000000000004,1.846482451846087,0.8467001684931591
11.306532663316581,1.9547738693467378,0.9999999999999996,1.8957286432160843,0.9000000000000005,1.8530962343183284,0.853316329887046
11.557788944723617,2.103768844221109,0.9999999999999996,1.9900000000000013,0.9645226130653295,1.859429167791395,0.8596150301839928
11.809045226130653,1.9500000000000017,0.9999999999999996,1.9300000000000013,0.9366834170854275,1.8656081858225533,0.8654988361401006
12.060301507537687,2.051758793969853,0.9517587939698509,1.9321105527638218,0.9321105527638212,1.8713607767020117,0.8712682325348537
12.311557788944722,2.0000000000000018,0.8999999999999995,1.9500000000000013,0.9300000000000005,1.8768629474551755,0.8767734019894354
12.562814070351758,1.9000000000000017,0.9499999999999994,1.9896984924623153,1.0100000000000005,1.8820642424130547,0.8820897518144708
12.814070351758794,1.9500000000000017,0.8999999999999994,2.00849246231156,1.0000000000000004,1.8870802127975053,0.8871251274853346
13.065326633165828,1.9477386934673402,0.9999999999999994,1.977286432160809,0.9800000000000004,1.8920022515683115,0.891810345703984
13.316582914572862,2.0000000000000018,0.9967336683417105,1.970000000000003,0.963919597989947,1.8965563704109767,0.8964403915526953
13.567839195979898,1.8957286432160838,0.9499999999999993,1.995125628140706,0.9551256281407029,1.9010720740891298,0.9007056615410369
13.819095477386934,1.9447236180904548,0.8947236180904523,1.963668341708547,0.9600000000000004,1.9052718906278026,0.9049024619364484
14.070351758793969,1.9500000000000017,0.8999999999999992,1.9324623115577946,0.9524623115577915,1.9092514435823866,0.9089529869746609
14.321608040201003,2.0000000000000018,0.9499999999999993,1.9500000000000035,0.9087437185929617,1.9131166409904452,0.9127683000460423
14.572864321608039,2.0082914572864325,0.9999999999999993,1.9199497487437207,0.9400502512562832,1.9168165365435756,0.9164154213431058
14.824120603015075,1.990703517587942,0.9592964824120591,1.8911557788944748,0.9100000000000004,1.9202123365701476,0.9200484251172977
15.07537688442211,1.9896984924623164,1.02060301507537,1.8676381909547797,0.8800000000000003,1.9235999613925552,0.923385879938111
15.326633165829143,2.0113065326633146,1.0499999999999994,1.944271356783908,0.9400000000000004,1.9267328375490596,0.9266881454935073
15.57788944723618,2.0123115577889434,1.0499999999999994,1.9395477386934676,0.9500000000000004,1.9298255217601534,0.9297537692192506
15.829145728643216,1.9366834170854308,0.9999999999999993,1.9240201005025173,0.9540201005025142,1.9326556675759945,0.9328175207696865
16.08040201005025,1.9500000000000017,0.9499999999999993,1.9100000000000035,0.9128140703517605,1.9357499811261762,0.9353646086851588
16.331658291457284,1.9846733668341763,1.0153266331658248,1.9600000000000035,0.9500000000000004,1.9384268974079142,0.938087939465443
16.58291457286432,2.033668341708549,1.032663316582905,1.9500000000000035,0.9200000000000004,1.9410608647330676,0.940623641355453
16.834170854271356,1.9826633165829182,1.0326633165829158,1.910804020100506,0.9191959798994978,1.9435138817706863,0.9431199763578834
17.08542713567839,2.0500000000000016,1.0499999999999994,1.9100000000000035,0.9279899497487467,1.9458699845931229,0.9455026200437203
17.336683417085425,2.01934673366834,1.0386934673366761,1.9300000000000035,0.9332160804020073,1.9481784471328798,0.9477315862011914
17.587939698492463,2.09070351758794,1.0796482412060302,1.9500000000000035,0.945577889447238,1.9502037606801024,0.9500512756302064
17.839195979899497,2.1000000000000014,1.1999999999999995,1.9700000000000035,0.9756281407035172,1.9523573957878815,0.9520591039349693
18.09045226130653,2.0776381909547776,1.1223618090452232,1.9400000000000035,0.9500000000000004,1.9544337191072447,0.9539696511206354
18.341708542713565,2.2000000000000015,1.1467336683417018,1.9619597989949815,0.9280402010050224,1.956569117708708,0.955655095695914
18.5929648241206,2.1243718592964806,1.175628140703521,1.9107537688442304,0.9400000000000004,1.9587863822437852,0.9571005450954738
18.844221105527637,2.0500000000000025,1.12462311557789,1.8809045226130647,0.9000000000000004,1.960585918532172,0.9588123885715064
19.09547738693467,1.973618090452266,1.0027638190954726,1.958341708542719,0.9583417085427159,1.9616631322138853,0.9610913268171136
19.346733668341706,1.8000000000000025,0.9999999999999993,1.9800000000000035,0.9771356783919646,1.9634186173430201,0.9625560931626689
19.597989949748744,1.9000000000000024,0.9216080402010044,1.9359296482412098,0.9700000000000004,1.9651240552706495,0.9639322133033914
19.849246231155778,1.82060301507538,0.9999999999999992,1.9547236180904572,0.9700000000000004,1.967000599650497,0.9650118565235278
20.100502512562812,1.7500000000000022,0.8999999999999991,1.9100000000000035,0.8935175879397015,1.9682071178407516,0.9666330128246123
20.351758793969847,1.7000000000000022,0.8499999999999991,1.917688442211054,0.9100000000000004,1.9692517574751565,0.9682996046610102
20.60301507537688,1.8000000000000023,0.899999999999999,1.9300000000000035,0.9500000000000004,1.970324432447257,0.9698259751882229
20.85427135678392,1.8165829145728671,0.899999999999999,1.9800000000000035,0.9501005025125623,1.9720993983996324,0.9705400692720505
21.105527638190953,1.8655778894472397,0.9344221105527614,1.9586934673366907,0.9413065326633132,1.973122639390729,0.9719011897705532
21.356783919597987,1.8708542713567764,0.9499999999999991,1.9600000000000035,0.9500000000000004,1.9741430039741343,0.9731659165066459
21.608040201005025,1.9364321608040191,0.9999999999999991,1.9500000000000035,0.9600000000000004,1.975178094107172,0.9743207574659153
21.85929648241206,2.0374371859296465,1.0499999999999992,1.9398492462311552,0.9400000000000004,1.976351561232302,0.9752460445741656
22.110552763819094,2.1768844221105454,1.0768844221105425,1.9538693467336754,0.9561306532663284,1.9772067956845776,0.97640204792129
22.361809045226128,2.2000000000000024,1.0605527638191001,1.9773366834170856,0.9800000000000004,1.9780542474798652,0.9774822437394657
22.613065326633162,2.050000000000003,1.0999999999999992,1.9714572864321682,0.9885427135678359,1.978985938150793,0.9783979803854819
22.8643216080402,2.1329145728643173,1.0999999999999992,1.9500000000000035,0.9597487437185902,1.97995818275935,0.97919654877164
23.115577889447234,2.1500000000000035,1.0575376884422147,1.9809547738693474,0.9890452261306567,1.9810310926512036,0.9798210540975835
23.36683417085427,2.100000000000004,1.2304020100502344,2.030000000000004,0.9500000000000004,1.9814218848874292,0.9810566148078383
23.618090452261306,2.0055276381909617,1.2499999999999991,1.9666331658291525,0.9733668341708532,1.9824200120278421,0.981616480185248
23.86934673366834,2.0500000000000047,1.154522613065329,1.9054271356783996,0.9100000000000004,1.9832543780211425,0.9822761075139773
24.120603015075375,1.9535175879397075,1.0464824120602962,1.9200000000000053,0.9242211055276424,1.9838152028184426,0.9831478686925602
24.37185929648241,1.8974874371859294,0.8999999999999988,1.9369849246231177,0.9100000000000004,1.9842528023797228,0.9840834258152269
24.623115577889443,1.8984924623115567,0.9499999999999988,1.9218090452261414,0.9218090452261366,1.985206801137908,0.9844444709096445
24.87437185929648,1.8000000000000047,0.9499999999999988,1.910603015075384,0.9206030150753793,1.986150648349174,0.9847624320563286
25.125628140703515,1.8994974874371946,0.8505025125628088,1.880603015075377,0.8706030150753722,1.98621612803754,0.9859064191783034
25.37688442211055,1.898492462311567,0.8015075376884362,1.8618090452261313,0.8900000000000003,1.9871993927744787,0.9860815473361679
25.628140703517587,1.7974874371859362,0.7499999999999987,1.9200000000000053,0.9100000000000004,1.988166263924473,0.9862266181830187
25.87939698492462,1.8000000000000045,0.7499999999999987,1.8757788944723703,0.9100000000000004,1.9881911635078509,0.987265982551227
26.130653266331656,1.8954773869346817,0.8999999999999988,1.844572864321616,0.8400000000000003,1.9888085407938003,0.9876702283614363
26.38190954773869,1.9000000000000046,0.855527638190949,1.8600000000000052,0.8400000000000003,1.9891989739690892,0.9882583113003981
26.633165829145725,2.093467336683427,0.9130653266331538,1.8421608040201107,0.8300000000000003,1.9895612038000876,0.9888347502463846
26.884422110552762,2.1424623115577965,1.0999999999999985,1.8809547738693562,0.9080904522612987,1.990016915003509,0.9892785685370707
27.135678391959797,2.217085427135676,1.2499999999999984,1.9005025125628117,0.9100000000000004,1.9909265840258834,0.9892317840651896
27.38693467336683,2.2404522613065416,1.2404522613065354,1.9100000000000052,0.9300000000000004,1.9907443968927052,0.9902404227143101
27.63819095477387,2.5500000000000056,1.2605527638190923,1.9500000000000053,0.9526633165829123,1.9912526920462963,0.990525738420975
27.889447236180903,2.588442211055285,1.4384422110552773,1.9600000000000053,0.9600000000000004,1.9916905012980306,0.990847404104461
28.140703517587937,2.5000000000000067,1.475125628140696,1.8849246231155865,0.9000000000000004,1.9918571902399025,0.9914101680331253
28.39195979899497,2.586432160804031,1.5135678391959746,1.8900000000000052,0.8937185929648289,1.9925609455986113,0.9914044767021891
28.643216080402006,2.56457286432161,1.4999999999999987,1.8925125628140822,0.9124623115577697,1.992558448937094,0.9920768575532907
28.894472361809044,2.484422110552773,1.4999999999999987,1.8913065326633247,0.9000000000000004,1.9930157134652955,0.9922623614971804
29.145728643216078,2.383417085427146,1.4834170854271371,1.9201005025125708,0.9201005025125659,1.9934696752396737,0.9924236592754097
29.396984924623112,2.350000000000008,1.4499999999999986,1.92889447236182,0.9288944723618151,1.9935809872467927,0.9929030708880147
29.64824120603015,2.281407035175889,1.3371859296482378,1.907688442211063,0.8900000000000003,1.9938840962692717,0.9931659882693011
29.899497487437184,2.2304020100502635,1.3499999999999985,1.886482412060309,0.8935175879396966,1.9942565516870752,0.9933359410131445
30.15075376884422,2.029396984924639,1.2499999999999984,1.9252763819095569,0.9200000000000004,1.9942168694993765,0.9938964140859317
30.402010050251253,2.10000000000001,1.1499999999999984,1.9440703517588047,0.9640703517587998,1.9952101817934302,0.9934022035825653
30.653266331658287,2.027386934673385,1.1499999999999984,1.977135678391959,0.9500000000000004,1.9949063777448346,0.994183994064114
30.904522613065325,1.976381909547754,1.026381909547742,1.9016582914572937,0.9000000000000004,1.9951955072007512,0.9943539457391352
31.15577889447236,1.9746231155778937,0.9999999999999982,1.8604522613065428,0.8900000000000003,1.9954737595593826,0.9945160268699887
31.407035175879393,1.9000000000000101,0.9499999999999982,1.859246231155789,0.859246231155784,1.9956056844598526,0.9948053027516178
31.65829145728643,2.0733668341708684,1.049999999999998,1.831959798994976,0.8600000000000003,1.995946546020479,0.9948686504647591
31.909547738693465,1.9776381909547793,1.049999999999998,1.8200000000000052,0.846834170854275,1.995879728891041,0.9953238044075192
32.1608040201005,2.15000000000001,1.1286432160803965,1.8300000000000052,0.8100000000000003,1.9966163852863938,0.994958770057949
32.41206030150754,2.429648241206038,1.2499999999999982,1.7944221105527716,0.8100000000000003,1.9966625559443003,0.9952686126519952
32.66331658291457,2.4193467336683563,1.3613065326633047,1.8200000000000052,0.8200000000000003,1.996558060731269,0.9957150287762578
32.914572864321606,2.431658291457293,1.3133165829145645,1.7800000000000051,0.7800000000000002,1.996548060248995,0.9960534626267201
33.16582914572864,2.3826633165829185,1.3673366834170904,1.7891959798994952,0.8200000000000003,1.9968670285113586,0.9960485796205834
33.417085427135675,2.3163316582914737,1.3163316582914606,1.8200000000000052,0.7804020100502479,1.9969559084119357,0.9962607526659256
33.66834170854271,2.2653266331658415,1.2499999999999982,1.8300000000000052,0.8083919597989956,1.9969850594725538,0.9965207286546939
33.91959798994974,2.371356783919596,1.349999999999998,1.8100000000000052,0.8400000000000003,1.9970838350741684,0.9966997279765499
34.17085427135678,2.3133165829145925,1.299999999999998,1.8540201005025125,0.8600000000000003,1.9979602555445721,0.996089031601174
34.42211055276382,2.26231155778896,1.3753768844221022,1.8400000000000052,0.850452261306531,1.9977859439766756,0.9965178955821562
34.67336683417085,2.1113065326633387,1.299999999999998,1.9164321608040213,0.8964321608040164,1.9974765239888095,0.9970715505635659
34.92462311557789,2.0396984924623194,1.299999999999998,1.9400000000000053,0.947638190954769,1.9977554529383086,0.9970272487822545
35.175879396984925,2.090703517587948,1.249999999999998,1.987688442211055,0.9688442211055253,1.9977176494145459,0.9972900349219337
35.427135678391956,2.058291457286451,1.149999999999998,2.0399497487437297,0.9299497487437247,1.9979836325918525,0.9972392524263906
35.678391959798994,2.107286432160823,1.1072864321608078,1.9912562814070398,1.0100000000000005,1.9981015204593613,0.9973275158388784
35.929648241206024,2.0437185929648294,1.0062814070351813,2.040000000000007,1.0324623115577831,1.9981604491344453,0.9974665411202658
36.18090452261306,2.1788944723617916,1.0999999999999979,2.0336683417085437,1.0463316582914652,1.9984856094320063,0.9973314935218474
36.4321608040201,2.2457286432160926,1.1957286432160763,2.064874371859302,1.0451256281407073,1.9981150229325828,0.9978845950968941
36.68341708542713,2.353266331658315,1.153266331658299,2.04000000000001,1.0500000000000005,1.998912466836874,0.997262330418246
36.93467336683417,2.2500000000000147,1.2977386934673312,2.0400000000000116,1.0500000000000005,1.9986637900119575,0.9976780425248177
37.1859296482412,2.251256281407061,1.2987437185929516,2.0500000000000136,1.0600000000000005,1.998663080270424,0.9978391356707939
37.43718592964824,2.2994974874371907,1.25025125628141,2.0403015075377113,1.050301507537697,1.9989444032485089,0.9977116574307405
37.688442211055275,2.2000000000000153,1.199999999999998,2.0309045226130773,1.0400000000000005,1.9988325940915106,0.9979712286621799
37.939698492462306,2.148241206030173,1.1982412060301555,2.077889447236204,1.0400000000000005,1.9987770733621961,0.9981686584281185
38.19095477386934,2.1055276381909556,1.147236180904528,2.030000000000018,1.0500000000000005,1.9986169464060293,0.9984650285649117
38.44221105527638,2.2962311557789117,1.303768844221102,2.064522613065344,1.0654773869346759,1.9991520827553304,0.9980598381319912
38.69346733668341,2.400000000000016,1.299999999999998,2.1042713567839484,1.1100000000000005,1.9993416268184947,0.9979949063395357
38.94472361809045,2.2500000000000164,1.349999999999998,2.0830653266331915,1.1000000000000005,1.9990614566905525,0.9983945892498034
39.19597989949749,2.2000000000000166,1.199999999999998,2.121859296482434,1.1400000000000006,1.9990820600124364,0.998488759216731
39.44723618090452,2.1077889447236298,1.142211055276385,2.120653266331685,1.139346733668339,1.999208843554595,0.9984723289494991
39.698492462311556,2.100000000000017,1.0412060301507564,2.0805527638191146,1.0994472361809113,1.9991541653840892,0.9986330299708445
39.94974874371859,2.0000000000000173,0.9597989949748652,2.150000000000027,1.1700000000000006,1.9993624809979076,0.998526065618897
40.201005025125625,2.0000000000000173,0.9891959798995016,2.1600000000000286,1.1629648241205983,1.9997946969220113,0.9981907831144708
40.45226130653266,1.9881909547738883,1.0118090452261268,2.1700000000000297,1.1700000000000006,1.99978915845176,0.9982892945360482
40.70351758793969,1.9871859296482663,1.0128140703517488,2.1953768844221337,1.2000000000000006,1.9997969456628981,0.9983707125362488
40.95477386934673,1.8861809045226337,0.9999999999999978,2.2100000000000333,1.1700000000000006,1.9996441773102387,0.9986092158946216
41.20603015075376,2.0000000000000173,0.9499999999999977,2.242211055276426,1.2322110552763925,1.9995176526423295,0.9988181888679046
41.4572864321608,2.0000000000000173,0.9974874371859118,2.211005025125669,1.2210050251256346,1.9993611081738392,0.9990540342395086
41.70854271356784,2.03316582914575,0.9831658291457298,2.1700000000000377,1.2000000000000006,1.999784183047244,0.9987064412293163
41.95979899497487,2.100000000000018,0.86783919597989,2.180000000000039,1.2200000000000006,2.0001780349207223,0.9983848809411303
42.211055276381906,2.0188442211055406,0.9499999999999975,2.1926130653266656,1.2000000000000006,1.9995751732267233,0.9990571487244654
42.462311557788944,1.9000000000000181,0.8999999999999975,2.1800000000000415,1.1838190954773842,1.9996283836930204,0.9990705615650803
42.713567839195974,1.8791457286432438,0.9999999999999974,2.1849748743719095,1.1800000000000006,1.999832350503315,0.9989306704158947
42.96482412060301,1.9718592964824229,0.9499999999999974,2.1700000000000457,1.1600000000000006,1.999767225996831,0.9990573474673599
43.21608040201005,1.9271356783919822,0.8728643216080332,2.1774371859296915,1.1800000000000006,1.9995436330915197,0.9993402479244324
43.46733668341708,1.9261306532663587,0.8738693467336568,2.1513567839196552,1.1686432160803943,1.9999985489933618,0.9989415135455291
43.71859296482412,1.9251256281407279,0.7999999999999973,2.17000000000005,1.1700000000000006,2.0003550558859002,0.9986387076601086
43.96984924623115,1.7741206030151038,0.8499999999999973,2.13894472361815,1.131055276381903,2.0001482299745805,0.9988971836563784
44.22110552763819,1.8731155778894732,0.9999999999999973,2.1177386934673947,1.1022613065326594,2.00018519117745,0.9989097884449035
44.472361809045225,2.0721105527638417,0.8999999999999972,2.100000000000055,1.1100000000000005,2.000069533340066,0.9990732785354264
44.723618090452256,1.9711055276382188,0.9999999999999971,2.0753266331658953,1.0853266331658384,1.9999492418470821,0.9992394221512333
44.97487437185929,1.829899497487449,0.849999999999997,2.000000000000059,1.0117587939698403,1.999824329684585,0.9994086848836837
45.226130653266324,1.8618090452261258,0.8999999999999969,1.9970854271357308,1.0100000000000005,2.0000087493180416,0.9992660527352
45.47738693467336,1.8819095477387038,0.8999999999999968,2.0400000000000604,1.0317085427135777,1.9999743931712883,0.9993404068297728
45.7286432160804,1.9329145728643335,0.9170854271356813,2.0294974874372422,1.0400000000000005,2.0005337118136772,0.9988195244725674
45.97989949748743,1.8839195979899586,0.8660804020100563,2.030703517587995,1.0492964824120703,2.000471866244916,0.9989182344573724
46.23115577889447,1.8650753768844481,0.8499999999999968,1.9819095477387538,0.9880904522613122,2.000301311295208,0.9991244079073573
46.482412060301506,1.850000000000018,0.8499999999999968,2.020000000000066,1.0300000000000005,2.0001390669363004,0.9993209402847527
46.73366834170854,1.850000000000018,0.8499999999999968,1.9856783919598733,1.0056783919598067,1.9999157535885144,0.9995770551475951
46.984924623115575,1.812060301507561,0.8999999999999967,1.970000000000067,0.9644723618090527,1.999873586990467,0.9996511092761609
47.23618090452261,1.800000000000018,0.8389447236180827,1.8932663316583613,0.9100000000000004,2.0004032149995417,0.9991514538705494
47.48743718592964,1.760050251256306,0.8100502512562847,1.9520603015076106,0.9579396984924569,2.0002852046321253,0.9992980245128327
47.73869346733668,1.750000000000018,0.7999999999999966,2.0008542713568533,1.000854271356786,2.0001646993697455,0.9994460168724265
47.98994974874371,1.7080402010050513,0.7999999999999966,2.000000000000068,0.9800000000000004,2.0000516013208958,0.9995854393840797
48.24120603015075,1.7070351758794229,0.7499999999999966,1.9200000000000679,0.9400000000000004,2.00034384307222,0.9993186940107053
48.49246231155779,1.7060301507537894,0.7499999999999966,1.940000000000068,0.9400000000000004,2.0000305631327246,0.9996564057998869
48.74371859296482,1.800000000000018,0.8499999999999966,1.9200000000000679,0.9500000000000004,2.0000162947800915,0.999694156380209
48.994974874371856,1.800000000000018,0.7999999999999966,2.0048241206030895,1.0200000000000005,2.000069028804061,0.9996640506087274
49.24623115577889,1.746984924623122,0.6969849246231006,2.0300000000000686,1.0236180904522743,2.0002913460748224,0.9994635410312854
49.497487437185924,1.650000000000018,0.7499999999999966,1.9575879396985538,0.9824120603015163,2.0005087430290116,0.9992664121252972
49.74874371859296,1.5510050251256522,0.6999999999999965,2.0100000000000695,1.0087939698492425,2.000772340984383,0.9990223127110857
50.0,1.6000000000000179,0.6999999999999965,2.030000000000071,1.0300000000000005,1.9999251361395542,0.9998880929242842


==> data/queue_lengths_and_diff_inclusion12.csv <==
Time,Queue 1 (c=20),Queue 2 (c=20),Queue 1 (c=100),Queue 2 (c=100),N1 (Differential Inclusion),N2 (Differential Inclusion)
0.0,1.1,2.0,1.0,1.99,1.0,2.0
0.25125628140703515,1.4000000000000004,1.9489949748743718,1.09,1.8987939698492462,1.1219128812643977,1.8763651326132078
0.5025125628140703,1.5520100502512566,1.7499999999999998,1.1924120603015076,1.7875879396984924,1.2371911147301526,1.7567971298293146
0.7537688442211055,1.9969849246231162,1.6469849246231154,1.2136180904522613,1.6699999999999997,1.3468144228400454,1.6414119171217552
1.0050251256281406,1.8500000000000003,1.495979899497487,1.3548241206030154,1.5199999999999996,1.4515403689950999,1.5303180536869057
1.2562814070351758,1.8500000000000003,1.3499999999999994,1.4639698492462316,1.4139698492462307,1.5519723397109075,1.4236146372938396
1.507537688442211,2.0,1.1939698492462307,1.622763819095478,1.2827638190954769,1.648598756904354,1.321389302480816
1.758793969849246,2.0640703517587933,1.0999999999999992,1.7215577889447244,1.1699999999999993,1.7418219962060268,1.2237160492504853
2.0100502512562812,2.05,1.1999999999999993,1.8503517587939706,1.020351758793969,1.831978201714378,1.1306531511544344
2.2613065326633164,2.25,1.1590452261306523,1.8900000000000008,0.919999999999999,1.919351467898335,1.042241145948957
2.5125628140703515,2.3399497487437184,1.2499999999999993,1.886180904522613,0.9079396984924616,1.9817414648250236,0.9808553661862386
2.7638190954773867,2.288944723618091,1.2610552763819083,1.8967336683417098,0.8832663316582902,1.9823189249366737,0.9818315105867004
3.015075376884422,2.2361809045226115,1.2879396984924623,1.8900000000000008,0.8955276381909542,1.9831665169481472,0.982473653341964
3.266331658291457,2.276130653266331,1.2499999999999993,1.8543216080402023,0.8556783919597976,1.983957159371912,0.9831116294086489
3.517587939698492,2.3500000000000005,1.19221105527638,1.8900000000000008,0.8768844221105513,1.9846870248302209,0.983749063324287
3.7688442211055273,2.1500000000000012,1.2849246231155778,1.8800000000000008,0.879999999999999,1.9857040407805135,0.9840437461669951
4.0201005025125625,2.083919597989952,1.199999999999999,1.9400000000000008,0.910703517587939,1.9861986441660129,0.9848075233850736
4.271356783919598,2.1000000000000014,1.099999999999999,1.9094974874371875,0.909999999999999,1.9865913819015342,0.9856190136218729
4.522613065326633,2.031909547738696,1.0680904522613048,1.9300000000000008,0.9217085427135665,1.9871211217480025,0.9862449536546573
4.773869346733668,2.2309045226130677,1.1309045226130645,1.9416582914572837,0.9499999999999991,1.9874352034850007,0.9870385901425888
5.025125628140703,2.1000000000000023,1.1798994974874364,1.885879396984926,0.929999999999999,1.9880925984564386,0.9874424879061916
5.276381909547738,1.9422110552763838,1.028894472361808,1.8800000000000008,0.899999999999999,1.9884922956270068,0.9880612375689853
5.527638190954773,1.9278894472361847,0.9999999999999987,1.9334673366834185,0.929999999999999,1.9892707763113746,0.9882579002257873
5.7788944723618085,2.076884422110557,1.1231155778894448,1.9132160804020075,0.899999999999999,1.98934916946813,0.9891160343542876
6.030150753768844,1.9241206030150773,1.1258793969849246,1.8900000000000008,0.899999999999999,1.9899682999760337,0.9893928039713937
6.281407035175879,2.0748743718593,1.024874371859296,1.8698492462311578,0.869999999999999,1.990380555079138,0.9898408885266061
6.532663316582914,2.250000000000003,1.1522613065326603,1.8586432160804036,0.869999999999999,1.99087013984331,0.9901751983583872
6.783919597989949,2.2314070351758803,1.249999999999999,1.9100000000000008,0.909999999999999,1.9910610618354312,0.9907749121779882
7.035175879396984,2.278140703517591,1.2718592964824118,1.9062311557788962,0.8737688442211035,1.9917828285492531,0.9908109458487845
7.2864321608040195,2.370854271356789,1.3708542713567837,1.9200000000000008,0.899999999999999,1.9921766892709458,0.9911432045140948
7.537688442211055,2.119849246231163,1.399999999999999,1.9161809045226126,0.9499999999999991,1.9929860849503092,0.991031212843416
7.78894472361809,2.2623115577889474,1.349999999999999,1.942613065326635,0.9699999999999991,1.9928249991607174,0.9918591434132503
8.040201005025125,2.282160804020105,1.299999999999999,2.0100000000000007,0.9914070351758789,1.992823594706655,0.9925011408382282
8.29145728643216,2.4000000000000052,1.349999999999999,1.9997989949748742,0.9999999999999991,1.9937660161600799,0.992172825075945
8.542713567839195,2.26582914572865,1.2841708542713544,2.0200000000000022,1.0089949748743725,1.9940006896657883,0.9925261080853103
8.793969849246231,2.2351758793969903,1.3148241206030145,2.0300000000000025,1.03221105527638,1.9936754047160261,0.9934161238180385
9.045226130653266,2.150000000000006,1.1999999999999988,2.0200000000000036,1.0265829145728642,1.994425031174131,0.9932076608865226
9.2964824120603,2.1500000000000066,1.1128140703517595,1.9546231155778913,0.9699999999999991,1.9946523580682285,0.9934985619473344
9.547738693467336,2.3118090452261386,1.2118090452261305,1.970000000000004,0.9641708542713576,1.9946957914507202,0.9939526912032248
9.798994974874372,2.2108040201005097,1.0608040201005013,2.022964824120607,1.0099999999999991,1.9955377359841895,0.9935882650822517
10.050251256281406,2.2402010050251318,1.0902010050251234,2.011758793969856,1.0417587939698494,1.9952724147647782,0.9943100799983496
10.30150753768844,2.44120603015076,1.241206030150751,2.060000000000007,1.0599999999999992,1.9955771821370611,0.9944436486873638
10.552763819095476,2.350000000000008,1.349999999999999,2.080000000000008,1.0699999999999992,1.995401978797323,0.9950397970153525
10.804020100502512,2.3864321608040258,1.349999999999999,2.068140703517598,1.0599999999999992,1.9957763479993629,0.9950686904764926
11.055276381909547,2.350000000000009,1.2942211055276347,2.063065326633176,1.0699999999999992,1.9962487974020438,0.9949823193840059
11.306532663316581,2.304773869346746,1.299999999999999,2.0757286432160953,1.0699999999999992,1.9960193524922991,0.9955822429888064
11.557788944723617,2.196231155778902,1.1999999999999988,2.030000000000014,1.0254773869346703,1.9961511338287798,0.9958061947339519
11.809045226130653,2.1500000000000097,1.1527638190954774,2.0200502512562974,1.0099999999999991,1.9969342423877707,0.995364131704699
12.060301507537687,2.2964824120603073,1.249999999999999,2.0100000000000176,1.0199999999999991,1.997113699650499,0.9955109938243063
12.311557788944722,2.30000000000001,1.1507537688442229,2.0481909547738812,1.0399999999999991,1.996661518150403,0.9962764682971644
12.562814070351758,2.1500000000000106,1.1997487437185939,2.0796984924623323,1.080603015075371,1.9967394575692794,0.9964994542218409
12.814070351758794,2.1525125628140787,1.2487437185929648,2.1000000000000187,1.1084924623115575,1.9971815287787305,0.9963459026254671
13.065326633165828,2.152261306532672,1.1977386934673373,2.10000000000002,1.1299999999999992,1.9976730816834167,0.9961302278024615
13.316582914572862,2.1467336683417217,1.1999999999999988,2.066080402010075,1.0799999999999992,1.9974063701981415,0.9966615791448736
13.567839195979898,2.050000000000011,1.0999999999999988,2.140000000000021,1.1251256281407016,1.9974886548727981,0.9968333963236236
13.819095477386934,2.144723618090464,1.0999999999999988,2.180000000000022,1.1663316582914558,1.997523939849907,0.9970420782850621
14.070351758793969,2.193718592964837,1.1437185929648246,2.172462311557814,1.1799999999999993,1.997828123246185,0.9969716593749254
14.321608040201003,2.19271356783921,1.142713567839197,2.140000000000025,1.1399999999999992,1.9978708309655089,0.9971523590223352
14.572864321608039,2.1000000000000116,1.0999999999999988,2.120050251256309,1.1299999999999992,1.9984015768989294,0.9968360168656194
14.824120603015075,2.140703517587952,1.090703517587939,2.1711557788944984,1.1511557788944706,1.9979213085048995,0.9975221819296758
15.07537688442211,2.060301507537697,1.060301507537684,2.1623618090452528,1.1399999999999992,1.998163265548688,0.9974779772656875
15.326633165829143,2.0000000000000124,1.0113065326633113,2.123567839196006,1.096432160804023,1.9981494930852357,0.9976817566705579
15.57788944723618,2.0500000000000127,0.9623115577889404,2.124773869346762,1.1299999999999992,1.998477740085951,0.9975350464690068
15.829145728643216,1.9500000000000128,0.9499999999999986,2.1759798994975164,1.1659798994974855,1.9984919395930585,0.9976946559061761
16.08040201005025,1.9856783919598147,0.9999999999999987,2.1571859296482714,1.1799999999999993,1.9987867601431384,0.9975666697234437
16.331658291457284,1.8846733668341873,0.9846733668341732,2.1316080402010424,1.121608040201008,1.9984574978994458,0.9980560246703795
16.58291457286432,1.93366834170856,0.8999999999999986,2.1395979899497792,1.0999999999999992,1.998450047470605,0.9982172947132262
16.834170854271356,1.8173366834170963,0.8326633165829148,2.141608040201041,1.1799999999999993,1.9982756249832625,0.9985393284946193
17.08542713567839,1.9316582914573017,0.6816582914572874,2.1760301507537982,1.1599999999999993,1.9994142219621358,0.9975418259680507
17.336683417085425,2.0500000000000127,0.7193467336683367,2.166783919598032,1.1799999999999993,1.9992992591728136,0.9977918377862062
17.587939698492463,1.970351758793982,0.7296482412060291,2.15000000000004,1.1699999999999993,1.999421825714638,0.9977989375016078
17.839195979899497,1.9786432160804164,0.8927135678391913,2.134371859296524,1.1599999999999993,1.9990223006698808,0.9983229089210612
18.09045226130653,1.9500000000000128,0.9999999999999982,2.146834170854311,1.1431658291457305,1.9991109505475417,0.9983537672381457
18.341708542713565,1.9266331658291616,1.026633165829147,2.0900000000000443,1.0899999999999992,1.9990991760076666,0.9984803954367373
18.5929648241206,1.9000000000000128,0.9499999999999982,2.0800000000000463,1.0799999999999992,1.9998394135201056,0.9978504694279517
18.844221105527637,1.9746231155779035,0.9246231155778888,2.0800000000000476,1.0795477386934684,1.9995751335680747,0.9982196110884545
19.09547738693467,1.9736180904522762,1.049999999999998,2.070000000000049,1.0699999999999992,1.9996681884615346,0.998227307718914
19.346733668341706,2.072613065326649,1.077386934673362,2.08000000000005,1.0399999999999991,1.999396678342818,0.9985955760845799
19.597989949748744,2.171608040201019,1.1499999999999981,2.0259296482412577,1.0299999999999991,1.99946484030258,0.99862031975563
19.849246231155778,2.1293969849246364,1.1999999999999982,2.085276381909598,1.0452763819095454,1.9992253768857962,0.9989491303538957
20.100502512562812,2.3500000000000143,1.1499999999999981,2.050000000000053,1.036482412060298,1.9993880457987356,0.9988722803863773
20.351758793969847,2.3000000000000145,1.231407035175875,2.010000000000055,0.9976884422110497,1.999978722818631,0.9983637406205678
20.60301507537688,2.182412060301519,1.1999999999999982,1.961105527638251,0.9799999999999991,1.9996650664720534,0.9987555857389925
20.85427135678392,2.1834170854271497,1.1999999999999982,1.9900000000000555,0.9999999999999991,2.000097559335486,0.9983982114005211
21.105527638190953,2.2155778894472524,1.2499999999999982,2.0152261306533066,1.0186934673366863,2.0000231371555763,0.9985447784944677
21.356783919597987,2.2145728643216276,1.1499999999999981,2.0174874371859897,1.0199999999999991,1.9995208495932704,0.9991163953824268
21.608040201005025,2.2135678391959988,1.1135678391959811,1.9974371859297047,1.0199999999999991,1.9995238757435838,0.9991801007816923
21.85929648241206,2.262562814070372,1.049999999999998,2.0400000000000578,1.0499999999999992,1.9995202221921564,0.9992478100547632
22.110552763819094,2.250000000000017,1.099999999999998,1.990000000000059,0.9899999999999991,2.0004128462303448,0.9984167123221473
22.361809045226128,2.160552763819118,1.1999999999999982,2.0173366834171405,0.997336683417081,1.9998650657930175,0.9990227832148924
22.613065326633162,2.3000000000000167,1.3999999999999981,2.000000000000059,1.0085427135678344,2.000295301288155,0.9986484342381994
22.8643216080402,2.25854271356786,1.2585427135678409,1.97000000000006,0.9699999999999991,2.000199395318656,0.9987980756466025
23.115577889447234,2.357537688442233,1.249999999999998,1.9609547738694038,0.9790452261306554,1.9998931692880264,0.9991560528565523
23.36683417085427,2.2000000000000184,1.299999999999998,1.9378391959799621,0.9499999999999991,1.9997204065537246,0.9993784157748142
23.618090452261306,2.1889447236181043,1.299999999999998,1.966633165829207,0.9499999999999991,1.9998449935868192,0.9993017568125852
23.86934673366834,2.2000000000000193,1.204522613065328,1.99000000000006,0.9954271356783936,2.000543785350848,0.9986487433730469
24.120603015075375,2.0535175879397225,1.199999999999998,1.93000000000006,0.9642211055276411,2.0001733016910186,0.9990626511442388
24.37185929648241,2.1525125628140955,1.0525125628140732,1.95000000000006,0.9530150753768868,1.9999266055063039,0.9993509580399316
24.623115577889443,2.1969849246231243,1.199999999999998,1.9200000000000599,0.929999999999999,2.0003895959852622,0.9989280777861238
24.87437185929648,2.400000000000021,1.149999999999998,1.9206030150754387,0.9393969849246201,2.00008271660836,0.9992734144122631
25.125628140703515,2.300000000000021,1.349999999999998,1.9293969849246881,0.9306030150753709,1.999857464832061,0.9995358023278268
25.37688442211055,2.198492462311584,1.349999999999998,1.9481909547739338,0.9499999999999991,1.999870318584473,0.999558489151149
25.628140703517587,2.0550251256281586,1.1974874371859296,1.9530150753769429,0.9699999999999991,1.999942851985976,0.9995204607299696
25.87939698492462,2.1500000000000217,1.149999999999998,1.9642211055276948,0.9257788944723642,2.0007210433342917,0.9987748137488318
26.130653266331656,1.9954773869346993,1.0999999999999979,1.9854271356784492,0.9899999999999991,2.000470271905173,0.9990564769797277
26.38190954773869,2.1000000000000223,1.0499999999999978,1.97000000000006,0.9799999999999991,2.0006168796356767,0.998939713366275
26.633165829145725,2.0065326633166003,1.0499999999999978,1.98000000000006,0.9821608040201046,2.000516333183716,0.9990689038892091
26.884422110552762,2.050000000000023,0.8999999999999977,1.9809547738694118,0.9809547738693499,2.0003832753105675,0.9992294521069947
27.135678391959797,1.9914572864321873,1.0999999999999976,1.9600000000000608,0.9505025125628054,2.0003024241665255,0.9993368831320595
27.38693467336683,1.909547738693486,1.0904522613065346,1.9585427135679039,0.9499999999999991,2.0000245928673994,0.9996401764058137
27.63819095477387,1.900000000000023,0.9499999999999975,1.9573366834171488,0.9526633165829109,2.000128881700386,0.9995603630786772
27.889447236180903,1.8231155778894654,0.7999999999999974,1.9938693467337256,1.0199999999999991,2.000745702829901,0.9989671472246738
28.140703517587937,1.800000000000023,0.9499999999999974,1.9450753768844804,0.9599999999999991,2.0003760472240013,0.9993587653307007
28.39195979899497,1.836432160804047,0.9499999999999974,1.996281407035233,0.9937185929648277,2.0006805316812817,0.9990755065324015
28.643216080402006,1.9645728643216263,0.9499999999999974,2.0000000000000617,0.992512562814076,2.0002182959762727,0.9995580505114171
28.894472361809044,2.015577889447257,0.9655778894472314,1.9913065326633816,1.0173869346733604,2.000224031723049,0.9995718575555884
29.145728643216078,2.000000000000023,1.0334170854271358,2.0201005025126277,1.0398994974874336,2.000556670738862,0.9992580416465563
29.396984924623112,1.950000000000023,0.9499999999999973,2.000000000000063,1.0099999999999991,2.000141390751729,0.9996914577277936
29.64824120603015,2.1685929648241427,1.0499999999999972,2.027688442211122,1.0176884422110568,2.000291485486035,0.9995588707745702
29.899497487437184,2.169597989949769,1.1891959798994884,2.0264824120603686,0.9835175879396953,2.0000269076678907,0.9998403514200326
30.15075376884422,2.2793969849246523,1.2793969849246267,2.0500000000000655,1.0447236180904476,2.0008967136785447,0.9989868334960742
30.402010050251253,2.3283919597990246,1.2783919597989992,2.024070351758867,1.0259296482411997,2.00049845052934,0.9994000833409522
30.653266331658287,2.227386934673398,1.1773869346733719,2.0271356783920216,1.0099999999999991,2.000857695944073,0.9990553361832116
30.904522613065325,2.1500000000000234,1.1999999999999973,2.01000000000007,1.0199999999999991,2.000235149745126,0.9996918011689748
31.15577889447236,2.22537688442214,1.0499999999999972,2.0404522613066085,1.0490954773869239,2.000238406169147,0.999701922874811
31.407035175879393,2.100000000000024,1.0999999999999972,2.019246231155857,1.0299999999999991,2.000400714146004,0.9995526858672263
31.65829145728643,2.150000000000024,1.1499999999999972,2.0180402010051037,0.9980402010050282,2.000292219950764,0.9996737037024764
31.909547738693465,2.127638190954793,1.122361809045228,2.0200000000000755,1.0099999999999991,2.000324896066359,0.9996530839268594
32.1608040201005,2.100000000000024,1.0713567839195988,2.0287437185930357,1.0043718592964788,2.000238094075067,0.999751771518739
32.41206030150754,2.0703517587939957,0.9499999999999971,2.070000000000077,1.0544221105527656,2.0010080921637208,0.9989929843048933
32.66331658291457,2.0000000000000244,1.099999999999997,2.000000000000079,1.0099999999999991,2.000351262249365,0.9996600479985711
32.914572864321606,2.0183417085427413,1.0183417085427138,1.9979899497488183,0.9520100502512598,2.000830069462488,0.9991911170945069
33.16582914572864,1.9673366834171164,0.9173366834170888,2.03678391959804,1.0299999999999991,2.000469986462703,0.9995606937649818
33.417085427135675,2.016331658291487,0.9999999999999969,2.020000000000083,1.0399999999999991,2.0006710808416313,0.9993688742851495
33.66834170854271,1.9000000000000248,0.915326633165827,2.0283919597990785,1.0199999999999991,2.0006792447035897,0.9993695995028959
33.91959798994974,1.9000000000000248,0.8643216080402046,2.072814070351833,1.0499999999999992,2.0002607843134563,0.9997967868358132
34.17085427135678,1.8000000000000247,0.8499999999999968,2.060000000000084,1.0559798994974918,2.0001595707826296,0.9999063137581032
34.42211055276382,1.9000000000000248,0.9376884422110487,2.0552261306533515,1.0599999999999992,2.000245365439608,0.9998288406573732
34.67336683417085,1.9886934673366987,0.9999999999999967,2.0900000000000873,1.0999999999999992,2.001012915181286,0.9990689378720939
34.92462311557789,1.9500000000000248,0.9999999999999964,2.1405527638191626,1.1223618090452305,2.000802366376342,0.9992863990031924
35.175879396984925,1.9092964824120893,0.990703517587932,2.1500000000000896,1.118844221105524,2.000752081915721,0.9993432963612632
35.427135678391956,1.858291457286463,0.9082914572864348,2.060000000000092,1.1199999999999992,2.0009125066518965,0.9991892881448767
35.678391959798994,1.8000000000000247,0.8572864321608062,2.088743718593059,1.0712562814070328,2.0007609308947103,0.9993470614349956
35.929648241206024,1.9437185929648413,0.9437185929648128,2.060000000000094,1.067386934673347,2.0006580194589345,0.999455937770168
36.18090452261306,1.8447236180904691,0.9999999999999964,2.0700000000000953,1.0736683417085344,2.0002612982818144,0.9998584308966684
36.4321608040201,1.9500000000000248,0.9457286432160746,2.060000000000097,1.055125628140706,2.0004187160604867,0.9997066495361371
36.68341708542713,2.000000000000025,0.9532663316582972,2.006080402010143,1.0299999999999991,2.0003639766905885,0.9997667988531493
36.93467336683417,1.8522613065326916,0.8499999999999961,2.0400000000001004,1.0427135678391974,2.0003632588166163,0.9997728674188135
37.1859296482412,2.0012562814070716,0.8499999999999961,2.010000000000102,1.0199999999999991,2.0002582469612538,0.9998829973827874
37.43718592964824,2.199748743718613,0.8502512562814082,2.0103015075378,1.0403015075376956,2.0006498315617365,0.9994962692521243
37.688442211055275,2.2000000000000255,0.9515075376884263,2.020000000000105,1.0109045226130604,2.0004243826833616,0.9997260320997717
37.939698492462306,2.100000000000026,1.0999999999999959,2.004221105527731,1.0199999999999991,2.0004621551970576,0.9996923364603058
38.19095477386934,2.050000000000026,0.9999999999999958,2.086683417085538,1.1166834170854292,2.000485634056928,0.9996729122521936
38.44221105527638,1.9962311557789223,0.9037688442210996,2.123567839196084,1.1154773869346746,2.0003466444580105,0.9998157565570145
38.69346733668341,1.9095477386934756,0.945226130653271,2.1300000000001114,1.1299999999999992,2.0005742074561423,0.9995920046988914
38.94472361809045,1.8557788944723845,0.8999999999999957,2.1130653266332833,1.0930653266331696,2.0003636456108738,0.9998062315228509
39.19597989949749,1.9000000000000261,0.9067839195979823,2.0800000000001146,1.0899999999999992,2.0003787192418305,0.9997947593385589
39.44723618090452,1.9000000000000261,0.9422110552763827,2.100653266331777,1.0999999999999992,2.000279088458135,0.999897917065172
39.698492462311556,1.7912060301507846,0.8499999999999955,2.0805527638192065,1.08944723618091,2.0003422924321574,0.9998381598467944
39.94974874371859,1.750000000000026,0.8499999999999955,2.08824120603028,1.093517587939679,2.000281017614191,0.999902857188123
40.201005025125625,1.800000000000026,0.8391959798994993,2.112964824120719,1.1499999999999992,2.0005272664964338,0.9996593654172287
40.45226130653266,1.850000000000026,0.7999999999999955,2.1025125628141894,1.0999999999999992,2.0007540745188335,0.9994352155072874
40.70351758793969,1.9000000000000261,0.7756281407034975,2.0746231155780204,1.0699999999999992,2.0006199286637822,0.9995719859553361
40.95477386934673,1.8361809045226425,0.8276381909547624,2.0634170854272664,1.0899999999999992,2.0004623291648906,0.9997321236164781
41.20603015075376,1.800000000000026,0.8296482412060069,2.092211055276517,1.1077889447236073,2.000764484618077,0.999432429753816
41.4572864321608,1.9000000000000261,0.9158291457286333,2.1200000000001267,1.1099999999999992,2.0007063424866462,0.9994930018404591
41.70854271356784,1.8836683417085616,0.9331658291457275,2.1102010050252518,1.1197989949748755,2.0002964873968216,0.999905187688178
41.95979899497487,2.1000000000000263,1.0178391959798878,2.1285929648242545,1.1099999999999992,2.0003802145219205,0.9998240383472339
42.211055276381906,1.9811557788945042,1.0999999999999952,2.0873869346735043,1.0826130653266248,2.0002053401662567,1.000001228712185
42.462311557788944,1.9000000000000266,0.9999999999999951,2.0600000000001324,1.0599999999999992,2.00021821632072,0.999990646299301
42.713567839195974,2.083417085427124,1.0499999999999952,2.044974874372,1.0499999999999992,2.00085912708952,0.9993517147826027
42.96482412060301,2.0500000000000274,1.1781407035175906,2.033768844221244,1.0599999999999992,2.0010423282766143,0.9991701928801663
43.21608040201005,2.1771356783919913,1.1499999999999952,2.022562814070493,1.0125628140703542,2.0009380202647686,0.9992760406886511
43.46733668341708,2.273869346733687,1.2499999999999951,1.9813567839197443,0.9899999999999991,2.000871827440871,0.9993438612962715
43.71859296482412,2.3746231155778985,1.3499999999999952,2.0298492462312914,1.0599999999999992,2.0005562404487414,0.9996610070172453
43.96984924623115,2.4241206030151132,1.4499999999999953,2.0100000000001415,1.0199999999999991,2.0007008756851756,0.9995179197276289
44.22110552763819,2.3500000000000276,1.4231155778894504,2.0077386934674832,1.0099999999999991,2.0003685506233335,0.999851795475183
44.472361809045225,2.3000000000000282,1.3499999999999952,1.9900000000001425,0.9899999999999991,2.000527883169925,0.9996939832364348
44.723618090452256,2.2000000000000286,1.3499999999999952,1.9953266331659805,1.0099999999999991,2.0002408817733577,0.9999828141864184
44.97487437185929,2.379899497487459,1.259798994974857,1.984120603015223,0.9941206030150792,2.0003387643540793,0.9998865391427849
45.226130653266324,2.6000000000000285,1.169095477386941,1.960000000000143,0.9699999999999991,2.0006658861314417,0.9995608208990536
45.47738693467336,2.450000000000029,1.3499999999999952,1.9182914572865657,0.9217085427135763,2.0004614853959963,0.9997662511676177
45.7286432160804,2.4000000000000297,1.4170854271356799,1.9805025125629632,0.9799999999999991,2.0009715620648705,0.9992571768832567
45.97989949748743,2.4160804020100897,1.3499999999999952,2.0392964824122126,1.0299999999999991,2.0009149916700695,0.9993147236843289
46.23115577889447,2.365075376884461,1.4349246231155652,2.0680904522614556,1.0419095477386873,2.000769542767951,0.9994612663265038
46.482412060301506,2.350000000000031,1.3499999999999952,2.003115577889589,1.0099999999999991,2.0006474492910216,0.9995843260526429
46.73366834170854,2.3000000000000314,1.3130653266331707,1.9656783919599514,0.964321608040193,2.0005644906812043,0.9996683288025752
46.984924623115575,2.313819095477403,1.262060301507538,1.9800000000001452,0.9855276381909468,2.00056861059016,0.9996652570459309
47.23618090452261,2.3500000000000316,1.199999999999995,2.040000000000145,0.9899999999999991,2.0004703339010943,0.9997645911818546
47.48743718592964,2.21005025125632,1.1798994974874188,1.987939698492602,1.0099999999999991,2.000235217710309,1.0000011106678985
47.73869346733668,2.1500000000000323,1.1909547738693356,2.020854271356933,1.028291457286428,2.0008733469260283,0.9993638624660529
47.98994974874371,2.1080402010050663,1.149999999999995,1.9596482412061893,0.9499999999999991,2.0007738584010455,0.9994638380627056
48.24120603015075,2.1500000000000328,1.04296482412059,1.9031155778895792,0.909999999999999,2.0004984354565503,0.9997398438178052
48.49246231155779,2.0560301507538044,0.9939698492462234,1.8800000000001473,0.909999999999999,2.0008791945256315,0.9993597853714414
48.74371859296482,2.0449748743718827,0.9499999999999948,1.8500000000001473,0.859999999999999,2.000572923726569,0.9996666489106338
48.994974874371856,1.9040201005025499,1.0040201005025116,1.8200000000001473,0.7999999999999989,2.000707194509336,0.9995330040556257
49.24623115577889,1.7530150753769291,0.8530150753768907,1.7563819095478734,0.7536180904522726,2.0003834061064247,0.9998574632594596
49.497487437185924,1.752010050251295,0.7999999999999947,1.7700000000001472,0.7399999999999989,2.000541646928799,0.9996999030786141
49.74874371859296,1.700000000000033,0.701005025125629,1.7312060301509051,0.738793969849241,2.0002534323098478,0.9999891453155635
50.0,1.700000000000033,0.5999999999999945,1.8500000000001473,0.8099999999999989,2.000208236171745,1.0000351814566926


==> data/queue_lengths_and_diff_inclusion24.csv <==
Time,Queue 1 (c=20),Queue 2 (c=20),Queue 1 (c=100),Queue 2 (c=100),N1 (Differential Inclusion),N2 (Differential Inclusion)
0.0,1.9999999999999998,3.95,2.0199999999999996,4.0,2.0,4.0
0.25125628140703515,2.2020100502512556,3.8489949748743726,2.162412060301508,3.8387939698492497,2.0826145929308493,3.833681370700907
0.5025125628140703,2.45,3.597989949748745,2.2300000000000004,3.6375879396985003,2.163072083722203,3.6698011849322723
0.7537688442211055,2.5590452261306527,3.400000000000002,2.2708542713567845,3.516381909547749,2.241533254832128,3.5084634934118775
1.0050251256281406,2.6459798994974877,3.3500000000000023,2.2951758793969868,3.3651758793969986,2.318139614878273,3.349776397166181
1.2562814070351758,2.605025125628141,3.244974874371862,2.406030150753771,3.1900000000000173,2.3930167311135353,3.193851938751868
1.507537688442211,2.5000000000000013,3.150000000000003,2.457236180904525,3.032763819095498,2.4662768792007395,3.040805884223203
1.758793969849246,2.6429648241206043,3.100000000000003,2.51844221105528,2.8915577889447475,2.5380203700443573,2.890757542107142
2.0100502512562812,2.5919597989949765,3.0000000000000036,2.489648241206035,2.7103517587939976,2.6083376164885412,2.7438294108325256
2.2613065326633164,2.6000000000000014,2.890954773869351,2.5791457286432222,2.609145728643246,2.6773105749516253,2.6001465640861303
2.5125628140703515,2.5500000000000016,2.850000000000004,2.5879396984924705,2.5079396984924944,2.7450134430215853,2.4598362895896306
2.7638190954773867,2.611055276381911,2.850000000000004,2.6800000000000095,2.3700000000000347,2.8115138910179733,2.3230272656211586
3.015075376884422,2.6500000000000026,2.6379396984924677,2.8255276381909646,2.2300000000000377,2.876873837689494,2.1898485642991803
3.266331658291457,2.876130653266333,2.4500000000000055,2.980000000000009,2.094321608040242,2.941149999180528,2.060428817991683
3.517587939698492,2.950000000000003,2.250000000000006,3.013115577889457,2.0168844221105946,2.969452386406063,1.969734265295402
3.7688442211055273,2.850000000000003,2.184924623115585,3.0200000000000116,2.0119095477387368,2.939358826516835,1.9391899131159416
4.0201005025125625,2.783919597989954,2.0839195979899574,2.9692964824120733,1.9707035175879835,2.909834230614585,1.9095313078133955
4.271356783919598,2.851256281407037,1.8829145728643293,3.030502512562827,1.96100502512567,2.8808109755161686,1.8808131330203526
4.522613065326633,2.9500000000000037,1.9319095477387012,2.9900000000000153,1.978291457286476,2.8526558870944614,1.8526538036953504
4.773869346733668,2.7309045226130704,1.8309045226130727,2.9770854271356963,1.9500000000000435,2.8251546407851515,1.8252522041924084
5.025125628140703,2.750000000000005,1.6500000000000068,2.934120603015094,1.9258793969849686,2.798458491207563,1.7984421324468056
5.276381909547738,2.6211055276381963,1.5211055276381973,2.924673366834193,1.9100000000000434,2.772474389661433,1.7722998853160754
5.527638190954773,2.700000000000006,1.627889447236189,2.9434673366834403,1.9134673366834611,2.747114108414537,1.7468964990106293
5.7788944723618085,2.623115577889452,1.6268844221105607,2.9577386934673586,1.927738693467379,2.7224141732814524,1.722177261599322
6.030150753768844,2.6500000000000066,1.6000000000000068,2.920000000000025,1.927889447236223,2.698514247657137,1.697983601135
6.281407035175879,2.6751256281407096,1.5748743718593041,2.9298492462311825,1.8900000000000434,2.675135054221091,1.674576424093451
6.532663316582914,2.523869346733677,1.5500000000000067,2.871356783919624,1.8627135678392375,2.6522835579611375,1.6519292454395935
6.783919597989949,2.7042713567839254,1.7500000000000067,2.870000000000028,1.8500000000000434,2.6301856747554786,1.6297962727516675
7.035175879396984,2.621859296482421,1.6218592964824194,2.876231155778925,1.813768844221148,2.608287370898765,1.6087105135676376
7.2864321608040195,2.7000000000000086,1.6000000000000065,2.7650251256281733,1.7600000000000433,2.5876462306269987,1.5875939220095314
7.537688442211055,2.519849246231167,1.4000000000000064,2.7500000000000346,1.7500000000000433,2.5674862109384704,1.567201386062809
7.78894472361809,2.5811557788944812,1.6000000000000065,2.710000000000037,1.7200000000000433,2.547833140141235,1.5474860064434293
8.040201005025125,2.4678391959799115,1.5178391959799074,2.7000000000000384,1.6914070351759232,2.5288533258532713,1.5282590966512868
8.29145728643216,2.350000000000011,1.4500000000000064,2.7000000000000397,1.6995979899497884,2.510131161335745,1.5099135628427227
8.542713567839195,2.300000000000012,1.3500000000000063,2.7089949748744147,1.6910050251256699,2.492017114156728,1.4920762501345872
8.793969849246231,2.2648241206030275,1.3203517587939755,2.6800000000000432,1.7000000000000433,2.4745403008923956,1.474695684929692
9.045226130653266,2.2138190954774,1.2500000000000062,2.690000000000044,1.6800000000000432,2.457888732087495,1.4575606563835473
9.2964824120603,2.212814070351773,1.262814070351767,2.6953768844221564,1.7000000000000433,2.441842790843264,1.4408693773076746
9.547738693467336,2.3118090452261444,1.2000000000000062,2.654170854271404,1.6500000000000432,2.4256900305085582,1.4253108491897928
9.798994974874372,2.2108040201005155,1.1608040201005088,2.6100000000000474,1.6229648241206458,2.4103895472191033,1.4099025597121944
10.050251256281406,2.0500000000000136,1.2097989949748813,2.600000000000049,1.6200000000000432,2.395492906116395,1.3950697448145004
10.30150753768844,2.0000000000000138,1.1087939698492537,2.6100000000000505,1.6100000000000432,2.381082630499348,1.3807072211332099
10.552763819095476,2.0500000000000136,1.0500000000000058,2.5393467336683972,1.5406532663316994,2.367215529420671,1.3667351741209357
10.804020100502512,2.0000000000000138,1.0067839195979973,2.535577889447292,1.5400000000000431,2.3540445119661464,1.3529772584823736
11.055276381909547,2.0557788944723776,1.1000000000000059,2.4930653266332223,1.4630653266332077,2.3406275378552306,1.3403525916474097
11.306532663316581,2.0547738693467505,1.095226130653269,2.4757286432161423,1.470000000000043,2.327937753564253,1.3278653466669859
11.557788944723617,2.196231155778906,1.200000000000006,2.4145226130653903,1.4245226130653719,2.3162124614227677,1.315256484110864
11.809045226130653,2.052763819095493,1.1944723618090487,2.3466834170854907,1.360000000000043,2.304004125611524,1.3039511650743432
12.060301507537687,2.0982412060301625,1.1000000000000059,2.3321105527638863,1.370000000000043,2.292792509784452,1.2924468591742027
12.311557788944722,2.04924623115579,1.150000000000006,2.3500000000000667,1.320904522613111,2.2816185598035688,1.281680689345123
12.562814070351758,2.299748743718609,1.2500000000000058,2.3396984924623827,1.289698492462357,2.2714941866659246,1.2706204042928313
12.814070351758794,2.1000000000000147,1.2500000000000056,2.2615075376885128,1.3284924623116012,2.261387170028343,1.2602765690658526
13.065326633165828,2.0977386934673534,1.1000000000000054,2.330000000000071,1.350000000000043,2.2508411493081018,1.2510833215753003
13.316582914572862,1.9967336683417267,1.0500000000000054,2.410000000000072,1.320000000000043,2.2415259295784176,1.2413507736126004
13.567839195979898,2.0085427135678513,1.0500000000000054,2.360000000000074,1.3648743718593406,2.2328383273716215,1.2316622297524218
13.819095477386934,1.994723618090469,1.0500000000000054,2.290000000000076,1.290000000000043,2.223637468620245,1.2231375392446169
14.070351758793969,1.8500000000000159,1.0000000000000053,2.285075376884495,1.272462311557834,2.214963680320334,1.2147176710453704
14.321608040201003,2.0645728643216192,0.9927135678392037,2.261256281407117,1.300000000000043,2.20680058443231,1.2063997202709842
14.572864321608039,2.0917085427135853,1.1000000000000054,2.1900502512563627,1.2100502512563256,2.1990049196314834,1.1983077080252664
14.824120603015075,2.0500000000000167,1.0500000000000054,2.210000000000081,1.1923115577889856,2.1913251198085937,1.1906745954360598
15.07537688442211,2.0500000000000167,1.2000000000000055,2.0776381909548602,1.1500000000000428,2.1835253380849453,1.183717651912683
15.326633165829143,2.1226130653266417,1.2000000000000055,2.027135678392038,1.1000000000000427,2.1771708876320974,1.17585401033539
15.57788944723618,2.0876884422110753,1.2376884422110637,2.07954773869355,1.0800000000000427,2.169580345876207,1.169748144703171
15.829145728643216,2.1000000000000174,1.0866834170854345,2.084020100502602,1.0359798994975289,2.1633244394179343,1.1628117907487592
16.08040201005025,2.0500000000000176,1.0643216080402036,2.0771859296483286,1.0728140703518028,2.157458231923494,1.155973897638253
16.331658291457284,1.9500000000000177,1.0500000000000054,2.1083919597990803,1.1000000000000427,2.1509942096862797,1.1502053734003774
16.58291457286432,1.8000000000000176,0.9500000000000053,2.0304020100503473,1.0404020100502978,2.1450418389781665,1.1443809243810048
16.834170854271356,1.732663316582934,0.9000000000000052,2.06919597989959,1.0800000000000427,2.139300504343544,1.138785651984788
17.08542713567839,1.7000000000000175,0.9000000000000052,2.1100000000000936,1.0720100502512964,2.133717788098602,1.133457473907627
17.336683417085425,1.8000000000000176,0.8000000000000052,2.073216080402102,1.0900000000000427,2.1285255897642106,1.1281495871240212
17.587939698492463,1.8000000000000176,0.7703517587939743,2.0455778894473333,1.0400000000000427,2.1238699508295835,1.1227018404921232
17.839195979899497,1.8000000000000174,0.8427135678391982,2.0256281407036143,1.0443718592965259,2.1184731100098384,1.1183779055899248
18.09045226130653,1.8000000000000174,0.8500000000000051,2.0200000000000995,1.0200000000000427,2.114074734388077,1.1134252955994925
18.341708542713565,1.8500000000000174,0.8500000000000051,2.011959798995079,1.0180402010050646,2.1095975524966786,1.1089084336301844
18.5929648241206,1.9743718592964958,0.9987437185929621,2.010753768844329,1.0292462311558157,2.1052415762861685,1.1046139413214275
18.844221105527637,1.9246231155779079,0.9500000000000051,2.0300000000001024,1.0204522613065734,2.1008442881628198,1.1006926427946349
19.09547738693467,1.8500000000000172,0.900000000000005,1.9800000000001043,1.0400000000000427,2.0970026101989196,1.0965357497299726
19.346733668341706,1.9500000000000173,0.850000000000005,2.0300000000001046,1.0028643216080784,2.093479160932107,1.0923691796299069
19.597989949748744,1.9283919597990122,0.9216080402010102,2.0440703517588985,0.9840703517588364,2.089338395295354,1.0891158565846937
19.849246231155778,2.12939698492464,0.9793969849246272,1.9952763819096537,1.0100000000000426,2.0861611488086726,1.0851866650708517
20.100502512562812,2.0695979899497683,1.0500000000000052,1.9600000000001074,0.9500000000000426,2.082592772485471,1.0819240160225665
20.351758793969847,2.150000000000018,1.000000000000005,1.9700000000001074,0.9700000000000426,2.079301892091973,1.0786494309334258
20.60301507537688,2.067587939698514,1.0324120603015092,1.9700000000001074,0.9800000000000426,2.0762794128120756,1.0753629419248978
20.85427135678392,1.9665829145728837,1.0500000000000052,1.9401005025126694,0.9401005025126045,2.07335934600508,1.0722201511163367
21.105527638190953,1.9000000000000186,0.9500000000000051,1.9900000000001075,0.9700000000000426,2.069983924093054,1.069769880293975
21.356783919597987,1.9645728643216316,0.9645728643216179,2.040000000000108,1.035025125628175,2.067572415421417,1.0665837117959422
21.608040201005025,2.1000000000000187,1.000000000000005,2.0162814070352852,1.0100000000000426,2.0648153813711145,1.0639641554236854
21.85929648241206,2.050000000000019,0.9874371859296494,1.9950753768845337,0.9900000000000426,2.062332819582474,1.0612813125981204
22.110552763819094,2.1000000000000196,1.1615577889447337,2.030000000000111,1.0038693467337145,2.059498294241515,1.0591539173994515
22.361809045226128,2.1500000000000195,1.1394472361809043,2.0000000000001115,1.0100000000000426,2.0570199552698187,1.056866361972949
22.613065326633162,2.109547738693494,1.0500000000000052,2.060000000000112,1.0500000000000427,2.0548837466066177,1.0544248169606345
22.8643216080402,2.0414572864321774,1.008542713567848,2.089497487437294,1.0694974874372223,2.052714837053234,1.0521974337845157
23.115577889447234,1.957537688442236,1.0500000000000052,2.0490452261307714,1.0400000000000427,2.051179396732852,1.0495105013598984
23.36683417085427,1.9565326633166087,1.0065326633165934,2.0978391959800176,1.0900000000000427,2.0489112598023067,1.0477242166134266
23.618090452261306,1.9055276381909776,0.9500000000000051,2.0833668341709686,1.08663316582919,2.0465727289261784,1.046169715679518
23.86934673366834,1.9000000000000203,1.000000000000005,2.040000000000118,1.0900000000000427,2.044777098377521,1.0442265575790344
24.120603015075375,1.9000000000000203,0.9500000000000051,2.0300000000001197,1.0400000000000427,2.043017393018468,1.0423975944774035
24.37185929648241,2.052512562814096,0.900000000000005,1.9930150753770093,0.9630150753769303,2.041761041527012,1.0402074214820738
24.623115577889443,2.0969849246231247,1.0015075376884532,1.9681909547739855,0.9400000000000426,2.0395432726664176,1.0391168593473807
24.87437185929648,2.050000000000021,1.1005025125628225,1.9306030150755005,0.9206030150754215,2.038078434937038,1.0374054662266594
25.125628140703515,2.099497487437212,1.0005025125628153,1.9100000000001216,0.9100000000000426,2.036497228413281,1.0359378021202432
25.37688442211055,2.048492462311585,1.0015075376884426,1.8600000000001216,0.8900000000000425,2.0356658442674287,1.0338425928597237
25.628140703517587,1.9974874371859543,1.0050251256281417,1.8800000000001216,0.8730150753769256,2.033880245504316,1.032819311749692
25.87939698492462,2.096482412060327,0.9964824120603095,1.9157788944724867,0.9300000000000426,2.0321608685498913,1.0318417282889782
26.130653266331656,1.950000000000023,1.000000000000005,1.9900000000001217,0.9945728643216534,2.030834534418155,1.0305796694304479
26.38190954773869,2.0055276381909732,0.900000000000005,2.003366834170981,1.0166331658291838,2.029783896646739,1.0291463452009972
26.633165829145725,1.950000000000023,1.0500000000000052,2.015678391959912,1.0200000000000427,2.0285559228806664,1.0279899139129376
26.884422110552762,1.9924623115578146,1.0424623115577967,2.0509547738694747,1.0961809045226394,2.0272242304846935,1.0270336492132552
27.135678391959797,1.9414572864321873,1.0500000000000052,2.079748743718721,1.0600000000000427,2.0269711402439414,1.0250911444050088
27.38693467336683,1.859547738693486,0.9500000000000051,2.0785427135679684,1.0800000000000427,2.0258038020002895,1.0241509036566347
27.63819095477387,2.150000000000023,0.850000000000005,2.0600000000001266,1.0526633165829546,2.0247900231501053,1.023142149559603
27.889447236180903,1.9500000000000235,0.9500000000000051,2.086130653266463,1.0600000000000427,2.0234972028256655,1.0224942723888006
28.140703517587937,1.8500000000000234,1.0374371859296563,2.015075376884549,1.0201507537688803,2.0222685933350597,1.0218609278938289
28.39195979899497,1.9271356783919753,0.9364321608040289,1.97371859296496,0.9700000000000426,2.0217796380695234,1.0205631173191725
28.643216080402006,1.9145728643216267,0.9354271356784016,1.9100000000001314,0.9200000000000426,2.020999933146414,1.019627733200012
28.894472361809044,1.9000000000000234,0.9500000000000048,1.9260804020101732,0.9013065326633619,2.019704412421891,1.0192783028685874
29.145728643216078,1.883417085427162,1.0334170854271432,1.9398994974875658,0.9200000000000426,2.019137441282724,1.0182667123657372
29.396984924623112,2.017587939698512,0.9500000000000046,1.9200000000001314,0.9088944723618573,2.0184042546137446,1.0174847928025983
29.64824120603015,2.0814070351759035,0.9500000000000046,1.9100000000001314,0.9600000000000426,2.017718791846665,1.0167175963319957
29.899497487437184,1.980402010050278,1.0391959798994959,1.9764824120604352,0.9300000000000426,2.0169851935444734,1.0160560316524583
30.15075376884422,1.9293969849246528,1.0500000000000047,1.9200000000001314,0.9300000000000426,2.016022655608561,1.0156813355267826
30.402010050251253,1.9283919597990253,1.0000000000000047,1.9540703517589308,0.9500000000000426,2.0157251536615353,1.0146949454132594
30.653266331658287,1.945226130653274,0.9500000000000046,1.961407035175992,0.9471356783919961,2.0149867093591105,1.0142027028364626
30.904522613065325,1.9000000000000234,1.0500000000000047,1.9250251256282656,0.9216582914573311,2.0142073559243596,1.0138002322866888
31.15577889447236,1.9500000000000235,0.9746231155778882,1.870452261306669,0.8895477386935049,2.0142942925264262,1.0125803448619668
31.407035175879393,1.8743718592965126,0.9000000000000046,1.8207537688443476,0.8207537688442588,2.013177938270219,1.0126094152386078
31.65829145728643,1.853266331658307,0.9233668341708627,1.9200000000001314,0.8980402010050716,2.012971572177695,1.0117726151001807
31.909547738693465,1.8500000000000234,0.8000000000000044,1.9868341708544062,0.9900000000000426,2.0123781373774197,1.011366082067081
32.1608040201005,1.8572864321608202,0.8500000000000044,1.9256281407036517,0.9400000000000426,2.01182354820922,1.010960146754417
32.41206030150754,1.729648241206052,0.7703517587939757,1.9600000000001314,0.9600000000000426,2.0114717061801812,1.010391458090414
32.66331658291457,1.86934673366837,0.8500000000000043,1.9600000000001314,0.9532160804020591,2.011202515136804,1.0097781007513005
32.914572864321606,1.8500000000000232,0.8183417085427211,1.9300000000001314,0.9179899497487818,2.010281356770558,1.009851664136759
33.16582914572864,1.782663316582931,0.8000000000000043,1.9583919597991113,0.9491959798995325,2.0100989686953072,1.0092211498804362
33.417085427135675,1.8000000000000231,0.8500000000000043,1.990402010050379,0.999597989949795,2.010155550777481,1.0083851912700383
33.66834170854271,1.9153266331658532,0.8000000000000043,1.921608040201136,0.9400000000000426,2.0089634363774733,1.0088299540135441
33.91959798994974,1.9643216080402308,0.864321608040212,1.977185929648382,0.9528140703517921,2.0088951955992376,1.0081803799155176
34.17085427135678,1.9366834170854426,0.9366834170854236,1.975979899497624,0.9700000000000426,2.00844510161384,1.0079422666046869
34.42211055276382,1.8876884422110751,0.9500000000000042,1.9404522613066622,0.9547738693467772,2.0086582051296684,1.0070694142641294
34.67336683417085,1.900000000000023,0.977386934673352,1.9500000000001314,0.9835678391960265,2.0084272982253726,1.0066676984913818
34.92462311557789,1.760301507537716,0.9500000000000042,1.9723618090453627,0.9876381909548112,2.0073285182353087,1.0071597113738688
35.175879396984925,1.7500000000000229,0.750000000000004,1.9811557788946066,0.9988442211055675,2.0071326312201276,1.0067727444667738
35.427135678391956,1.658291457286461,0.7582914572864423,1.9901507537689584,0.9800000000000426,2.007202850266029,1.0061436678273388
35.678391959798994,1.6427135678392129,0.6572864321608138,1.9887437185930983,0.968743718593009,2.0069897304116076,1.0058209992027236
35.929648241206024,1.6500000000000228,0.5562814070351874,1.9700000000001319,0.9624623115578252,2.0065007287327674,1.005796104057755
36.18090452261306,1.5947236180904674,0.6000000000000038,1.9663316582915966,0.9500000000000426,2.006588621743408,1.0052154328176424
36.4321608040201,1.6457286432161011,0.645728643216082,1.9251256281408387,0.9600000000000426,2.0063893462593736,1.004942030491438
36.68341708542713,1.7532663316583237,0.890201005025101,1.9760804020101759,0.9839195979899987,2.0058164139534314,1.0050616811026103
36.93467336683417,1.7477386934673558,0.8522613065326708,1.9827135678393302,0.9900000000000426,2.0054116638199484,1.00503139837785
37.1859296482412,1.8500000000000227,0.8512562814070503,1.9900000000001323,0.9769849246231358,2.0051147359517545,1.0049110783614816
37.43718592964824,1.9002512562814349,0.9997487437185916,1.9900000000001323,0.9796984924623462,2.005102449524382,1.0045231617972483
37.688442211055275,1.8007537688442379,0.8500000000000036,1.999095477387071,1.0000000000000426,2.0050114704622577,1.0042301643404845
37.939698492462306,1.8482412060301803,0.9982412060301614,1.9600000000001323,0.9542211055276668,2.0046391002956794,1.0042343348017206
38.19095477386934,1.7972361809045527,0.8500000000000036,1.9666834170855623,0.9700000000000426,2.004883918652119,1.003636422582148
38.44221105527638,1.8037688442211266,0.8462311557788997,1.994522613065457,0.9745226130653674,2.0043709606338855,1.0038109221249156
38.69346733668341,1.7500000000000226,0.8000000000000036,2.004271356784062,1.0300000000000427,2.0047280590232757,1.0031292459887078
38.94472361809045,1.8000000000000227,0.755778894472362,2.0730653266333054,1.043065326633213,2.00405174640272,1.0034942528850606
39.19597989949749,1.7567839195980093,0.8500000000000036,2.090000000000136,1.0618592964824551,2.0044577025762504,1.0027897057677537
39.44723618090452,1.7922110552764094,0.9000000000000036,2.060000000000138,1.0506532663317043,2.003847061305001,1.0031138612796906
39.698492462311556,1.841206030150781,0.8000000000000035,2.04000000000014,1.0500000000000427,2.0042345929691683,1.0024516476891396
39.94974874371859,1.7000000000000224,0.8000000000000035,2.051758793969981,1.0482412060302029,2.003720134991,1.0027026276960391
40.201005025125625,1.7500000000000224,0.7891959798995073,1.9829648241207403,1.0200000000000427,2.0039662792853283,1.002203814247097
40.45226130653266,1.8000000000000222,0.7500000000000034,2.025829145728787,1.0400000000000427,2.0035745902275166,1.0023531360000117
40.70351758793969,1.7628140703517732,0.7871859296482523,2.040753768844349,1.0600000000000427,2.003303783512768,1.002391463561392
40.95477386934673,1.6638190954774057,0.7500000000000033,2.0534170854272866,1.0634170854271854,2.003106552038811,1.0023657600821094
41.20603015075376,1.9000000000000223,0.7648241206030092,2.0122110552765378,1.0277889447236508,2.003026599928056,1.0022319510538107
41.4572864321608,1.8000000000000222,0.8500000000000034,2.0800000000001457,1.0710050251256766,2.003457910950148,1.001595614890412
41.70854271356784,1.8331658291457547,0.8168341708542711,2.060201005025271,1.0600000000000427,2.002848956006147,1.0020079455553106
41.95979899497487,1.7500000000000222,0.7821608040201108,2.0700000000001477,1.0614070351759164,2.0027789465035073,1.0018893667887234
42.211055276381906,1.8000000000000222,0.7876884422110483,2.0973869346735237,1.057386934673417,2.0026390750009173,1.001848438946309
42.462311557788944,1.7198492462311763,0.8500000000000033,2.0461809045227675,1.0400000000000427,2.0030509282363957,1.001263167358287
42.713567839195974,1.729145728643248,0.8000000000000033,2.075025125628286,1.0449748743719085,2.002918976919272,1.0012288334359714
42.96482412060301,1.600000000000022,0.7000000000000032,2.0662311557790467,1.0737688442211506,2.0023893354307294,1.001598956911755
43.21608040201005,1.527135678391986,0.7000000000000032,2.0500000000001553,1.0800000000000427,2.0026664797284646,1.0011688479279695
43.46733668341708,1.4761306532663625,0.7000000000000032,2.0200000000001572,1.0300000000000427,2.0020940720063223,1.0015945589857231
43.71859296482412,1.6748743718593124,0.6751256281407128,2.0200000000001586,1.0100000000000426,2.002141811950024,1.0014061557934757
43.96984924623115,1.674120603015108,0.6241206030150889,2.031055276382063,1.0389447236181402,2.002150770303567,1.0012622797481021
44.22110552763819,1.6731155778894773,0.7731155778894583,2.0477386934675037,1.0122613065327015,2.0020114490226324,1.0012722427602097
44.472361809045225,1.8221105527638461,0.772110552763827,2.0534673366835756,1.0800000000000427,2.001903452006481,1.0012562036203154
44.723618090452256,1.7500000000000222,0.8077889447236019,2.085326633166004,1.0653266331658806,2.0016909541981467,1.001349754041177
44.97487437185929,1.629899497487453,0.8500000000000031,2.1000000000001675,1.0941206030151227,2.0016173409845766,1.0013092896622604
45.226130653266324,1.5618090452261297,0.8500000000000031,2.110000000000168,1.0970854271357136,2.0016769133933807,1.0011403793526596
45.47738693467336,1.6319095477387078,0.8180904522613174,2.1082914572865925,1.1100000000000427,2.0015434695714958,1.001169052099871
45.7286432160804,1.8329145728643377,0.8170854271356875,2.100502512562991,1.1094974874372225,2.0015758435382973,1.0010361509154935
45.97989949748743,2.000000000000022,0.9017587939698244,2.130703517588102,1.1200000000000427,2.0014434261384166,1.0010722659582227
46.23115577889447,1.9000000000000221,1.000000000000003,2.1319095477388608,1.1380904522613546,2.0021619123682237,1.000261361042303
46.482412060301506,2.0140703517588197,0.9718592964824078,2.1700000000001745,1.166884422110599,2.001802262549415,1.0005320807627243
46.73366834170854,1.9000000000000221,1.0500000000000032,2.1600000000001756,1.1800000000000428,2.0016951753516947,1.0005538720342844
46.984924623115575,2.1000000000000223,1.1379396984924603,2.124472361809229,1.144472361809095,2.001981210822602,1.000186047041701
47.23618090452261,2.2000000000000224,1.1110552763819173,2.150000000000178,1.113266331658337,2.001390975988048,1.000697782305118
47.48743718592964,2.160050251256311,1.200000000000003,2.1279396984926358,1.1500000000000428,2.001833464166409,1.000180057793274
47.73869346733668,2.150000000000023,1.1590452261306625,2.1308542713569674,1.1308542713568284,2.001605401439031,1.000335993998828
47.98994974874371,2.0580402010050567,1.100000000000003,2.130000000000183,1.0800000000000427,2.0015067129653956,1.000365444851992
48.24120603015075,2.1070351758794286,1.0000000000000029,2.120000000000184,1.1200000000000427,2.001559072820852,1.0002467101029195
48.49246231155779,2.1060301507537957,1.1439698492462316,2.1372361809047113,1.1000000000000427,2.0014409536013953,1.0003012972037213
48.74371859296482,2.1050251256281753,1.1949748743718527,2.1400000000001866,1.1460301507538182,2.001155389005388,1.0005258963644201
48.994974874371856,2.054020100502542,1.0959798994974863,2.12482412060321,1.1100000000000427,2.0009904850449867,1.0006323315628924
49.24623115577889,2.200000000000025,1.003015075376899,2.0736180904524635,1.076381909547769,2.001198355986265,1.0003683451797079
49.497487437185924,2.1000000000000254,0.8500000000000028,2.0124120603017084,1.0500000000000427,2.000942246698344,1.0005706189291461
49.74874371859296,1.95100502512566,0.9500000000000028,1.9700000000001927,0.9800000000000426,2.0008361068637983,1.0006253325788939
50.0,2.050000000000026,1.050000000000003,1.9800000000001927,0.9900000000000426,2.000816437267945,1.0005955796353647


==> data/queue_scatter_data_combined.csv <==
N1_c20,N2_c20,N1_c50,N2_c50,N1_c100,N2_c100,N1_c500,N2_c500,N1_c1000,N2_c1000
2.1000000000000063,1.0499999999999952,2.0199999999999996,0.9399999999999997,2.070000000000112,1.06,2.0540000000008796,1.052,2.012000000000828,1.0130000000003891
2.0500000000000065,1.1499999999999952,2.0399999999999996,0.9599999999999997,2.0600000000001124,1.05,2.05600000000088,1.052,2.0130000000008277,1.0130000000003891
2.1000000000000063,1.1499999999999952,2.0399999999999996,0.9399999999999997,2.0600000000001124,1.06,2.05400000000088,1.052,2.012000000000828,1.0120000000003893
2.1000000000000063,1.0999999999999952,2.0199999999999996,0.9399999999999997,2.0500000000001126,1.06,2.05600000000088,1.052,2.011000000000828,1.0120000000003893
2.1000000000000063,1.0999999999999952,1.9999999999999996,0.9399999999999997,2.0700000000001126,1.06,2.05600000000088,1.054,2.010000000000828,1.0120000000003893
2.0500000000000065,1.1999999999999953,1.9999999999999996,0.9399999999999997,2.060000000000113,1.05,2.05600000000088,1.052,2.009000000000828,1.0120000000003893
2.0500000000000065,1.1499999999999952,1.9799999999999995,0.9799999999999998,2.050000000000113,1.07,2.05600000000088,1.052,2.012000000000828,1.0110000000003894
2.1000000000000068,1.1499999999999952,1.9599999999999995,0.9799999999999998,2.0600000000001133,1.06,2.05400000000088,1.054,2.0130000000008277,1.0100000000003895
2.250000000000007,1.1499999999999952,1.9999999999999996,0.9599999999999997,2.0500000000001135,1.08,2.05400000000088,1.054,2.0140000000008276,1.0100000000003895
2.250000000000007,1.1499999999999952,1.9799999999999995,0.9799999999999998,2.0500000000001135,1.08,2.05400000000088,1.058,2.0130000000008277,1.0110000000003894
2.250000000000007,1.1499999999999952,1.9599999999999995,0.9799999999999998,2.070000000000113,1.08,2.0520000000008802,1.058,2.0130000000008277,1.0100000000003895
2.2000000000000073,1.1499999999999952,1.9399999999999995,0.9599999999999997,2.070000000000113,1.08,2.05600000000088,1.056,2.012000000000828,1.0110000000003894
2.2000000000000073,1.2499999999999953,1.9399999999999995,0.9599999999999997,2.0600000000001133,1.08,2.05400000000088,1.058,2.012000000000828,1.0110000000003894
2.1500000000000075,1.1999999999999953,1.9599999999999995,0.9599999999999997,2.0600000000001133,1.08,2.05800000000088,1.058,2.011000000000828,1.0120000000003893
2.2000000000000073,1.1499999999999952,1.9599999999999995,0.9599999999999997,2.0800000000001133,1.08,2.06000000000088,1.056,2.011000000000828,1.0120000000003893
2.2000000000000073,1.1499999999999952,1.9599999999999995,0.9599999999999997,2.0800000000001133,1.08,2.05800000000088,1.058,2.011000000000828,1.0120000000003893
2.1500000000000075,1.1499999999999952,1.9999999999999996,0.9399999999999997,2.090000000000113,1.08,2.0560000000008802,1.056,2.012000000000828,1.0120000000003893
2.1000000000000076,1.1499999999999952,1.9799999999999995,0.9199999999999997,2.090000000000113,1.08,2.0540000000008805,1.056,2.011000000000828,1.0120000000003893
2.2000000000000077,1.1499999999999952,1.9799999999999995,0.9199999999999997,2.0800000000001133,1.08,2.0560000000008802,1.056,2.010000000000828,1.0110000000003894
2.150000000000008,1.1999999999999953,1.9599999999999995,0.9199999999999997,2.0700000000001135,1.08,2.0540000000008805,1.058,2.011000000000828,1.0100000000003895
2.2000000000000077,1.1499999999999952,1.9399999999999995,0.9199999999999997,2.0800000000001133,1.08,2.0520000000008807,1.056,2.011000000000828,1.0100000000003895
2.2000000000000077,1.1499999999999952,1.9199999999999995,0.9599999999999997,2.0800000000001133,1.09,2.0520000000008807,1.056,2.011000000000828,1.0110000000003896
2.150000000000008,1.0999999999999952,1.9399999999999995,0.9599999999999997,2.0800000000001133,1.09,2.0520000000008807,1.054,2.010000000000828,1.0100000000003897
2.2000000000000077,1.0499999999999952,1.9199999999999995,0.9599999999999997,2.0800000000001133,1.09,2.0520000000008807,1.052,2.010000000000828,1.0100000000003897
2.150000000000008,1.0499999999999952,1.8999999999999995,0.9599999999999997,2.090000000000113,1.09,2.050000000000881,1.054,2.010000000000828,1.0110000000003896
2.100000000000008,1.1499999999999952,1.9399999999999995,0.9599999999999997,2.090000000000113,1.1,2.050000000000881,1.054,2.009000000000828,1.0110000000003896
2.1500000000000083,1.0999999999999952,1.9999999999999996,0.9399999999999997,2.100000000000113,1.1,2.050000000000881,1.054,2.011000000000828,1.0110000000003896
2.1000000000000085,1.0999999999999952,1.9999999999999996,0.9399999999999997,2.090000000000113,1.1,2.0520000000008807,1.052,2.012000000000828,1.0110000000003896
2.0500000000000087,1.0499999999999952,1.9799999999999995,0.9399999999999997,2.090000000000113,1.09,2.0520000000008807,1.052,2.011000000000828,1.0100000000003897
2.000000000000009,1.0499999999999952,1.9799999999999995,0.9199999999999997,2.090000000000113,1.09,2.050000000000881,1.05,2.011000000000828,1.0090000000003898
1.9500000000000088,1.0499999999999952,1.9599999999999995,0.9399999999999997,2.0800000000001133,1.1,2.048000000000881,1.05,2.012000000000828,1.0090000000003898
1.9500000000000088,1.0499999999999952,1.9599999999999995,0.9599999999999997,2.0800000000001133,1.1,2.0460000000008813,1.048,2.012000000000828,1.0100000000003897
2.0500000000000087,0.9999999999999951,1.9399999999999995,0.9599999999999997,2.090000000000113,1.1,2.0440000000008816,1.048,2.011000000000828,1.0100000000003897
2.000000000000009,1.0499999999999952,1.9399999999999995,0.9399999999999997,2.0800000000001133,1.1,2.0440000000008816,1.048,2.010000000000828,1.0090000000003898
2.0500000000000087,1.0499999999999952,1.9399999999999995,0.9199999999999997,2.0800000000001133,1.1,2.050000000000882,1.048,2.009000000000828,1.0090000000003898
2.000000000000009,0.9999999999999951,1.9799999999999995,0.9199999999999997,2.0800000000001133,1.09,2.050000000000882,1.048,2.0080000000008282,1.00800000000039
2.0500000000000087,0.9499999999999951,1.9799999999999995,0.9199999999999997,2.0800000000001133,1.08,2.050000000000882,1.048,2.0080000000008282,1.0090000000003898
2.000000000000009,0.9499999999999951,1.9599999999999995,0.9199999999999997,2.0700000000001135,1.08,2.050000000000882,1.048,2.0070000000008283,1.00800000000039
2.000000000000009,1.0499999999999952,1.9399999999999995,0.9199999999999997,2.0700000000001135,1.08,2.0520000000008816,1.048,2.0080000000008282,1.00800000000039
2.0500000000000087,1.0499999999999952,1.9199999999999995,0.9199999999999997,2.0700000000001135,1.08,2.0520000000008816,1.048,2.0080000000008282,1.00700000000039
2.150000000000009,1.0499999999999952,1.9599999999999995,0.9199999999999997,2.0700000000001135,1.08,2.050000000000882,1.046,2.0070000000008283,1.00700000000039
2.100000000000009,1.0499999999999952,1.9599999999999995,0.9599999999999997,2.0800000000001133,1.07,2.048000000000882,1.046,2.0070000000008283,1.00700000000039
2.100000000000009,1.0999999999999952,1.9399999999999995,0.9399999999999997,2.0800000000001133,1.1,2.0460000000008822,1.046,2.0070000000008283,1.00700000000039
2.050000000000009,1.1499999999999952,1.9599999999999995,0.9399999999999997,2.0700000000001135,1.1,2.0440000000008824,1.046,2.0060000000008285,1.00700000000039
2.050000000000009,1.1499999999999952,1.9599999999999995,0.9199999999999997,2.0700000000001135,1.1,2.0500000000008827,1.046,2.0050000000008286,1.00700000000039
2.0000000000000093,1.1499999999999952,1.9799999999999995,0.9199999999999997,2.0800000000001138,1.09,2.0500000000008827,1.046,2.0040000000008287,1.00700000000039
2.0000000000000093,1.0999999999999952,1.9799999999999995,0.9599999999999997,2.070000000000114,1.08,2.0500000000008827,1.048,2.0040000000008287,1.00700000000039
2.0000000000000093,1.0499999999999952,1.9799999999999995,0.9399999999999997,2.0800000000001138,1.08,2.048000000000883,1.048,2.003000000000829,1.0060000000003901
2.050000000000009,1.0499999999999952,1.9799999999999995,0.9399999999999997,2.0800000000001138,1.09,2.046000000000883,1.046,2.0060000000008285,1.0060000000003901
2.050000000000009,0.9999999999999951,1.9599999999999995,0.9399999999999997,2.120000000000114,1.08,2.046000000000883,1.046,2.0060000000008285,1.00700000000039
2.050000000000009,1.0499999999999952,1.9599999999999995,0.9599999999999997,2.120000000000114,1.09,2.046000000000883,1.052,2.0050000000008286,1.0060000000003901
2.0000000000000093,1.0499999999999952,1.9599999999999995,0.9399999999999997,2.110000000000114,1.08,2.046000000000883,1.05,2.0060000000008285,1.0060000000003901
2.050000000000009,0.9999999999999951,1.9399999999999995,0.9399999999999997,2.100000000000114,1.08,2.0440000000008833,1.05,2.0060000000008285,1.0050000000003902
2.050000000000009,0.9499999999999951,1.9399999999999995,0.9399999999999997,2.1200000000001142,1.09,2.046000000000883,1.05,2.0050000000008286,1.0040000000003904
2.050000000000009,0.9999999999999951,2.0199999999999996,0.9399999999999997,2.1100000000001145,1.1,2.048000000000883,1.048,2.0040000000008287,1.0050000000003902
2.1000000000000094,1.149999999999995,2.0199999999999996,0.9399999999999997,2.1000000000001147,1.1,2.046000000000883,1.046,2.0050000000008286,1.0040000000003904
2.1500000000000092,1.149999999999995,1.9999999999999996,0.9399999999999997,2.090000000000115,1.1,2.0440000000008833,1.046,2.0050000000008286,1.0040000000003904
2.1500000000000092,1.149999999999995,1.9999999999999996,0.9399999999999997,2.100000000000115,1.09,2.0460000000008836,1.046,2.0040000000008287,1.0030000000003905
2.1500000000000092,1.199999999999995,1.9999999999999996,0.9399999999999997,2.0900000000001153,1.1,2.0460000000008836,1.048,2.003000000000829,1.0040000000003904
2.200000000000009,1.199999999999995,1.9799999999999995,0.9399999999999997,2.100000000000115,1.1,2.048000000000884,1.048,2.0040000000008287,1.0030000000003905
2.200000000000009,1.2999999999999952,1.9799999999999995,0.9199999999999997,2.100000000000115,1.09,2.050000000000884,1.046,2.003000000000829,1.0040000000003906
2.1500000000000092,1.2999999999999952,1.9599999999999995,0.9199999999999997,2.100000000000115,1.1,2.0480000000008842,1.048,2.0050000000008286,1.0030000000003907
2.2000000000000095,1.2499999999999951,1.9399999999999995,0.9199999999999997,2.0900000000001153,1.1,2.0480000000008842,1.048,2.0040000000008287,1.0040000000003906
2.2000000000000095,1.2499999999999951,1.9199999999999995,0.9199999999999997,2.1100000000001153,1.1,2.0480000000008842,1.048,2.0050000000008286,1.0030000000003907
2.3000000000000096,1.199999999999995,1.8999999999999995,0.9199999999999997,2.1100000000001153,1.1,2.050000000000884,1.05,2.0040000000008287,1.0050000000003907
2.3500000000000094,1.199999999999995,1.8999999999999995,0.9199999999999997,2.1000000000001156,1.1,2.0480000000008842,1.052,2.0050000000008286,1.0050000000003907
2.3500000000000094,1.2999999999999952,1.8799999999999994,0.9199999999999997,2.1000000000001156,1.09,2.0480000000008842,1.05,2.0040000000008287,1.0060000000003906
2.4000000000000092,1.3499999999999952,1.8799999999999994,0.9199999999999997,2.1000000000001156,1.1,2.0460000000008844,1.05,2.0050000000008286,1.0050000000003907
2.4000000000000092,1.3999999999999952,1.8799999999999994,0.9199999999999997,2.0900000000001158,1.1,2.0480000000008842,1.05,2.0040000000008287,1.0050000000003907
2.3500000000000094,1.5999999999999952,1.9199999999999995,0.8999999999999997,2.0900000000001158,1.09,2.0460000000008844,1.05,2.0050000000008286,1.0050000000003907
2.3500000000000094,1.5999999999999952,1.8999999999999995,0.8799999999999997,2.080000000000116,1.09,2.0480000000008842,1.05,2.0040000000008287,1.0050000000003907
2.4500000000000095,1.5999999999999952,1.8999999999999995,0.8799999999999997,2.070000000000116,1.09,2.0480000000008842,1.05,2.0060000000008285,1.0050000000003907
2.5000000000000098,1.5999999999999952,1.8999999999999995,0.8799999999999997,2.070000000000116,1.08,2.050000000000884,1.048,2.0050000000008286,1.0060000000003906
2.5000000000000098,1.5499999999999952,1.8999999999999995,0.8999999999999997,2.0600000000001164,1.08,2.050000000000884,1.046,2.0040000000008287,1.0050000000003907
2.5000000000000098,1.5499999999999952,1.8799999999999994,0.8799999999999997,2.0500000000001166,1.08,2.0480000000008842,1.046,2.007000000000829,1.0040000000003908
2.45000000000001,1.4999999999999951,1.8799999999999994,0.8799999999999997,2.0600000000001164,1.07,2.050000000000884,1.046,2.006000000000829,1.0050000000003907
2.5000000000000098,1.4999999999999951,1.8799999999999994,0.8599999999999997,2.0800000000001164,1.07,2.0480000000008842,1.048,2.007000000000829,1.0040000000003908
2.5000000000000098,1.4999999999999951,1.8799999999999994,0.8799999999999997,2.0700000000001166,1.07,2.054000000000884,1.048,2.006000000000829,1.0040000000003908
2.45000000000001,1.4999999999999951,1.8999999999999995,0.8799999999999997,2.0700000000001166,1.06,2.0520000000008842,1.052,2.007000000000829,1.0040000000003908
2.40000000000001,1.449999999999995,1.8799999999999994,0.8799999999999997,2.0700000000001166,1.06,2.0500000000008844,1.052,2.006000000000829,1.0040000000003908
2.45000000000001,1.449999999999995,1.8999999999999995,0.8799999999999997,2.0800000000001164,1.06,2.0500000000008844,1.052,2.006000000000829,1.0050000000003907
2.45000000000001,1.449999999999995,1.9199999999999995,0.8599999999999997,2.0800000000001164,1.05,2.054000000000884,1.05,2.005000000000829,1.0060000000003906
2.55000000000001,1.399999999999995,1.9199999999999995,0.8399999999999996,2.0800000000001164,1.06,2.0520000000008842,1.05,2.006000000000829,1.0050000000003907
2.50000000000001,1.349999999999995,1.8999999999999995,0.8199999999999996,2.0700000000001166,1.06,2.0500000000008844,1.05,2.006000000000829,1.0060000000003908
2.4500000000000104,1.299999999999995,1.8799999999999994,0.8399999999999996,2.060000000000117,1.06,2.0480000000008847,1.052,2.005000000000829,1.0070000000003907
2.4000000000000106,1.349999999999995,1.8799999999999994,0.8399999999999996,2.050000000000117,1.06,2.046000000000885,1.052,2.005000000000829,1.0070000000003907
2.3500000000000107,1.399999999999995,1.8799999999999994,0.8599999999999997,2.0400000000001173,1.05,2.044000000000885,1.052,2.005000000000829,1.0060000000003908
2.450000000000011,1.399999999999995,1.8799999999999994,0.8599999999999997,2.0600000000001173,1.05,2.046000000000885,1.05,2.006000000000829,1.005000000000391
2.5000000000000107,1.349999999999995,1.8799999999999994,0.8799999999999997,2.0500000000001175,1.05,2.046000000000885,1.05,2.006000000000829,1.007000000000391
2.450000000000011,1.349999999999995,1.8799999999999994,0.8799999999999997,2.0500000000001175,1.05,2.044000000000885,1.05,2.0080000000008287,1.006000000000391
2.450000000000011,1.299999999999995,1.8799999999999994,0.8799999999999997,2.0400000000001177,1.06,2.0420000000008853,1.05,2.0080000000008287,1.0050000000003911
2.450000000000011,1.349999999999995,1.8999999999999995,0.8599999999999997,2.030000000000118,1.06,2.0460000000008853,1.048,2.007000000000829,1.0050000000003911
2.450000000000011,1.349999999999995,1.8999999999999995,0.8799999999999997,2.050000000000118,1.06,2.0500000000008853,1.046,2.006000000000829,1.0050000000003911
2.400000000000011,1.399999999999995,1.8799999999999994,0.8999999999999997,2.0600000000001177,1.05,2.0480000000008856,1.046,2.006000000000829,1.0050000000003911
2.350000000000011,1.449999999999995,1.9399999999999995,0.8799999999999997,2.070000000000118,1.06,2.0480000000008856,1.044,2.006000000000829,1.0050000000003911
2.350000000000011,1.399999999999995,1.9399999999999995,0.8799999999999997,2.060000000000118,1.06,2.0480000000008856,1.044,2.005000000000829,1.0050000000003911
2.4500000000000113,1.349999999999995,1.9599999999999995,0.8799999999999997,2.0500000000001184,1.07,2.0480000000008856,1.044,2.004000000000829,1.0050000000003911
2.4500000000000113,1.399999999999995,1.9599999999999995,0.8799999999999997,2.0500000000001184,1.06,2.0480000000008856,1.042,2.0030000000008292,1.0040000000003912
2.4500000000000113,1.449999999999995,1.9399999999999995,0.8999999999999997,2.0600000000001186,1.05,2.0460000000008858,1.04,2.0030000000008292,1.0040000000003912
2.4000000000000115,1.399999999999995,1.9399999999999995,0.8999999999999997,2.050000000000119,1.05,2.0460000000008858,1.042,2.004000000000829,1.0040000000003912
2.3500000000000116,1.399999999999995,1.9199999999999995,0.8999999999999997,2.050000000000119,1.05,2.044000000000886,1.042,2.005000000000829,1.0050000000003911
2.4500000000000117,1.349999999999995,1.8999999999999995,0.8999999999999997,2.040000000000119,1.05,2.044000000000886,1.044,2.005000000000829,1.006000000000391
2.400000000000012,1.399999999999995,1.8999999999999995,0.8999999999999997,2.0300000000001193,1.04,2.044000000000886,1.048,2.005000000000829,1.006000000000391
2.350000000000012,1.399999999999995,1.8999999999999995,0.8799999999999997,2.0300000000001193,1.03,2.0460000000008858,1.048,2.005000000000829,1.006000000000391
2.450000000000012,1.399999999999995,1.8999999999999995,0.8999999999999997,2.0200000000001195,1.04,2.044000000000886,1.046,2.005000000000829,1.006000000000391
2.450000000000012,1.399999999999995,1.9199999999999995,0.8799999999999997,2.0400000000001195,1.04,2.044000000000886,1.046,2.004000000000829,1.006000000000391
2.4000000000000123,1.4999999999999951,1.9599999999999995,0.8799999999999997,2.0300000000001197,1.05,2.044000000000886,1.046,2.004000000000829,1.006000000000391
2.5000000000000124,1.449999999999995,1.9799999999999995,0.8799999999999997,2.0400000000001195,1.04,2.042000000000886,1.044,2.004000000000829,1.0050000000003911
2.4500000000000126,1.449999999999995,1.9799999999999995,0.8599999999999997,2.0300000000001197,1.05,2.044000000000886,1.042,2.006000000000829,1.0040000000003912
2.4500000000000126,1.449999999999995,1.9799999999999995,0.8799999999999997,2.0300000000001197,1.05,2.044000000000886,1.042,2.005000000000829,1.0050000000003911
2.400000000000013,1.4999999999999951,1.9599999999999995,0.8999999999999997,2.02000000000012,1.05,2.0460000000008858,1.04,2.004000000000829,1.0050000000003911
2.400000000000013,1.449999999999995,1.9999999999999996,0.8799999999999997,2.0300000000001197,1.04,2.044000000000886,1.044,2.005000000000829,1.0050000000003911
2.400000000000013,1.399999999999995,2.0199999999999996,0.8999999999999997,2.0400000000001195,1.03,2.044000000000886,1.048,2.006000000000829,1.0040000000003912
2.400000000000013,1.349999999999995,1.9999999999999996,0.9399999999999997,2.0400000000001195,1.04,2.048000000000886,1.046,2.005000000000829,1.0060000000003912
2.400000000000013,1.349999999999995,1.9999999999999996,0.9399999999999997,2.0400000000001195,1.04,2.046000000000886,1.05,2.006000000000829,1.0050000000003914
2.350000000000013,1.449999999999995,1.9799999999999995,0.9199999999999997,2.0300000000001197,1.04,2.0440000000008864,1.05,2.006000000000829,1.0050000000003914
2.400000000000013,1.449999999999995,1.9599999999999995,0.9599999999999997,2.0400000000001195,1.04,2.046000000000886,1.05,2.006000000000829,1.0040000000003915
2.400000000000013,1.449999999999995,1.9399999999999995,0.9599999999999997,2.0500000000001197,1.04,2.048000000000886,1.05,2.005000000000829,1.0040000000003915
2.450000000000013,1.449999999999995,1.9599999999999995,0.9399999999999997,2.04000000000012,1.04,2.048000000000886,1.05,2.005000000000829,1.0050000000003914
2.450000000000013,1.399999999999995,1.9799999999999995,0.9599999999999997,2.03000000000012,1.04,2.046000000000886,1.05,2.005000000000829,1.0060000000003912
2.4000000000000132,1.349999999999995,1.9599999999999995,0.9399999999999997,2.04000000000012,1.04,2.050000000000886,1.05,2.004000000000829,1.0060000000003912
2.4000000000000132,1.349999999999995,1.9599999999999995,0.9599999999999997,2.04000000000012,1.03,2.0520000000008856,1.05,2.004000000000829,1.0050000000003914
2.4000000000000132,1.349999999999995,1.9399999999999995,0.9599999999999997,2.0500000000001197,1.02,2.0520000000008856,1.048,2.0030000000008292,1.0050000000003914
2.3500000000000134,1.349999999999995,1.9199999999999995,0.9399999999999997,2.04000000000012,1.01,2.050000000000886,1.052,2.0020000000008293,1.0050000000003914
2.3500000000000134,1.299999999999995,1.8999999999999995,0.9399999999999997,2.0500000000001197,1.01,2.0520000000008856,1.052,2.0010000000008294,1.0050000000003914
2.3500000000000134,1.299999999999995,1.8799999999999994,0.9399999999999997,2.0500000000001197,1.01,2.0540000000008853,1.054,2.0010000000008294,1.0040000000003915
2.3500000000000134,1.349999999999995,1.8999999999999995,0.9399999999999997,2.04000000000012,1.01,2.0540000000008853,1.054,2.0010000000008294,1.0040000000003915
2.3000000000000136,1.349999999999995,1.9199999999999995,0.9399999999999997,2.03000000000012,1.01,2.0540000000008853,1.056,2.005000000000829,1.0040000000003915
2.2500000000000138,1.349999999999995,1.9399999999999995,0.9399999999999997,2.03000000000012,1.0,2.0520000000008856,1.054,2.004000000000829,1.0050000000003914
2.2500000000000138,1.349999999999995,1.9399999999999995,0.9199999999999997,2.0200000000001204,0.99,2.0580000000008853,1.054,2.0030000000008292,1.0050000000003914
2.3000000000000136,1.349999999999995,1.9199999999999995,0.9399999999999997,2.0100000000001206,0.99,2.0580000000008853,1.054,2.004000000000829,1.0040000000003915
2.2500000000000138,1.349999999999995,1.9199999999999995,0.9399999999999997,2.000000000000121,0.98,2.0580000000008853,1.054,2.0030000000008292,1.0040000000003915
2.200000000000014,1.349999999999995,1.9199999999999995,0.9399999999999997,2.000000000000121,0.98,2.0560000000008856,1.054,2.0030000000008292,1.0040000000003915
2.200000000000014,1.299999999999995,1.8999999999999995,0.9399999999999997,2.000000000000121,0.99,2.054000000000886,1.052,2.0030000000008292,1.0040000000003915
2.200000000000014,1.249999999999995,1.8999999999999995,0.9199999999999997,2.000000000000121,1.0,2.052000000000886,1.054,2.004000000000829,1.0040000000003915
2.200000000000014,1.1999999999999948,1.8799999999999994,0.9199999999999997,1.9900000000001208,1.0,2.054000000000886,1.052,2.004000000000829,1.0040000000003915
2.200000000000014,1.1999999999999948,1.9199999999999995,0.8999999999999997,2.000000000000121,0.99,2.052000000000886,1.054,2.004000000000829,1.0040000000003915
2.200000000000014,1.1499999999999948,1.9199999999999995,0.8999999999999997,2.000000000000121,1.0,2.052000000000886,1.052,2.0030000000008292,1.0050000000003916
2.150000000000014,1.1999999999999948,1.9399999999999995,0.9199999999999997,2.000000000000121,1.0,2.0500000000008862,1.052,2.005000000000829,1.0050000000003916
2.150000000000014,1.1999999999999948,1.9599999999999995,0.9199999999999997,2.000000000000121,1.01,2.0480000000008864,1.052,2.004000000000829,1.0060000000003915
2.1000000000000143,1.1999999999999948,1.9599999999999995,0.9199999999999997,2.0100000000001206,1.0,2.0500000000008867,1.052,2.007000000000829,1.0060000000003915
2.1000000000000143,1.1999999999999948,1.9399999999999995,0.9199999999999997,2.020000000000121,1.02,2.0500000000008867,1.052,2.009000000000829,1.0070000000003916
2.150000000000014,1.1499999999999948,1.9199999999999995,0.9199999999999997,2.030000000000121,1.02,2.048000000000887,1.052,2.010000000000829,1.0080000000003915
2.150000000000014,1.0999999999999948,1.9199999999999995,0.8999999999999997,2.0200000000001213,1.03,2.0500000000008867,1.052,2.010000000000829,1.0080000000003915
2.150000000000014,1.0999999999999948,1.9199999999999995,0.8999999999999997,2.0200000000001213,1.03,2.052000000000887,1.05,2.009000000000829,1.0070000000003916
2.1000000000000143,1.0999999999999948,1.8999999999999995,0.8999999999999997,2.0200000000001213,1.02,2.052000000000887,1.05,2.008000000000829,1.0080000000003915
2.1000000000000143,1.0999999999999948,1.9199999999999995,0.8799999999999997,2.0100000000001215,1.02,2.050000000000887,1.05,2.008000000000829,1.0080000000003915
2.0500000000000145,1.0999999999999948,1.9199999999999995,0.8799999999999997,2.0200000000001213,1.02,2.050000000000887,1.05,2.008000000000829,1.0080000000003915
2.1000000000000143,1.0999999999999948,1.9399999999999995,0.8799999999999997,2.0100000000001215,1.01,2.050000000000887,1.05,2.009000000000829,1.0080000000003915
2.1000000000000143,1.0999999999999948,1.9199999999999995,0.8599999999999997,2.0000000000001217,1.0,2.0480000000008873,1.05,2.008000000000829,1.0080000000003915
2.0500000000000145,1.1499999999999948,1.9199999999999995,0.8999999999999997,2.0000000000001217,1.0,2.052000000000887,1.05,2.008000000000829,1.0090000000003914
2.1000000000000143,1.1499999999999948,1.9399999999999995,0.8999999999999997,1.9900000000001217,1.0,2.050000000000887,1.048,2.009000000000829,1.0090000000003914
2.1000000000000143,1.0999999999999948,1.9199999999999995,0.8999999999999997,1.9800000000001217,1.0,2.052000000000887,1.048,2.008000000000829,1.0080000000003915
2.1000000000000143,1.0499999999999947,1.8999999999999995,0.8799999999999997,2.0000000000001217,1.0,2.052000000000887,1.05,2.0070000000008292,1.0070000000003916
2.0500000000000145,0.9999999999999947,1.8999999999999995,0.8799999999999997,1.9900000000001217,1.0,2.0540000000008867,1.05,2.0060000000008293,1.0070000000003916
2.0500000000000145,1.0499999999999947,1.8799999999999994,0.8599999999999997,1.9900000000001217,1.0,2.0540000000008867,1.052,2.0060000000008293,1.0070000000003916
2.0500000000000145,1.0499999999999947,1.8599999999999994,0.8799999999999997,2.0000000000001217,1.0,2.052000000000887,1.052,2.0070000000008292,1.0060000000003917
2.0500000000000145,0.9999999999999947,1.8399999999999994,0.8799999999999997,1.9900000000001217,1.01,2.050000000000887,1.054,2.0070000000008292,1.0070000000003918
2.1500000000000146,1.0499999999999947,1.8399999999999994,0.8799999999999997,1.9800000000001217,1.01,2.054000000000887,1.052,2.008000000000829,1.0070000000003918
2.1000000000000147,1.0499999999999947,1.8199999999999994,0.8599999999999997,1.9700000000001217,1.01,2.0520000000008873,1.056,2.009000000000829,1.0070000000003918
2.050000000000015,1.0499999999999947,1.8199999999999994,0.8399999999999996,1.9700000000001217,1.0,2.0520000000008873,1.054,2.009000000000829,1.0070000000003918
2.000000000000015,1.0999999999999948,1.8199999999999994,0.8199999999999996,1.9900000000001217,1.0,2.0500000000008876,1.054,2.009000000000829,1.0070000000003918
1.950000000000015,1.0499999999999947,1.7999999999999994,0.7999999999999996,2.0100000000001215,1.0,2.0500000000008876,1.052,2.010000000000829,1.006000000000392
1.950000000000015,1.0499999999999947,1.8199999999999994,0.7799999999999996,2.0000000000001217,1.02,2.052000000000888,1.052,2.010000000000829,1.006000000000392
1.950000000000015,0.9999999999999947,1.8199999999999994,0.7599999999999996,2.0200000000001213,1.02,2.052000000000888,1.054,2.011000000000829,1.006000000000392
2.000000000000015,0.9999999999999947,1.8199999999999994,0.7599999999999996,2.0100000000001215,1.01,2.052000000000888,1.052,2.010000000000829,1.006000000000392
1.950000000000015,0.9499999999999946,1.7999999999999994,0.7399999999999995,2.0000000000001217,1.01,2.050000000000888,1.052,2.009000000000829,1.006000000000392
1.900000000000015,0.9499999999999946,1.7999999999999994,0.7399999999999995,2.0100000000001215,1.01,2.050000000000888,1.05,2.009000000000829,1.0090000000003918
1.850000000000015,0.9499999999999946,1.7799999999999994,0.7399999999999995,2.0000000000001217,1.01,2.048000000000888,1.05,2.009000000000829,1.0090000000003918
1.800000000000015,0.9499999999999946,1.7999999999999994,0.7199999999999995,1.9900000000001217,1.01,2.0460000000008884,1.048,2.009000000000829,1.008000000000392
1.800000000000015,0.8999999999999946,1.7799999999999994,0.7199999999999995,2.0100000000001215,1.01,2.0460000000008884,1.048,2.008000000000829,1.008000000000392
1.800000000000015,0.8999999999999946,1.7999999999999994,0.7799999999999996,2.0100000000001215,1.01,2.0440000000008887,1.048,2.008000000000829,1.008000000000392
1.800000000000015,0.8499999999999945,1.7799999999999994,0.8199999999999996,2.0000000000001217,1.0,2.0440000000008887,1.048,2.0070000000008292,1.0090000000003918
1.800000000000015,0.8499999999999945,1.7799999999999994,0.8199999999999996,2.0000000000001217,0.99,2.0460000000008884,1.048,2.0110000000008292,1.0090000000003918
1.800000000000015,0.7999999999999945,1.7799999999999994,0.8199999999999996,1.9900000000001217,0.98,2.0460000000008884,1.046,2.0130000000008295,1.0090000000003918
1.850000000000015,0.8499999999999945,1.7799999999999994,0.8199999999999996,1.9800000000001217,0.98,2.0460000000008884,1.046,2.0120000000008296,1.0090000000003918
1.800000000000015,0.8499999999999945,1.7799999999999994,0.8199999999999996,1.9800000000001217,0.99,2.0460000000008884,1.046,2.0120000000008296,1.0090000000003918
1.850000000000015,0.8499999999999945,1.8199999999999994,0.8199999999999996,1.9700000000001217,0.99,2.0440000000008887,1.046,2.0130000000008295,1.0090000000003918
1.800000000000015,0.8499999999999945,1.8399999999999994,0.7999999999999996,1.9700000000001217,0.99,2.042000000000889,1.046,2.0120000000008296,1.0090000000003918
1.7500000000000149,0.8499999999999945,1.8199999999999994,0.7799999999999996,1.9800000000001217,0.99,2.040000000000889,1.044,2.0110000000008297,1.0090000000003918
1.7500000000000149,0.8499999999999945,1.7999999999999994,0.7799999999999996,1.9800000000001217,0.98,2.0380000000008893,1.042,2.0120000000008296,1.0090000000003918
1.7000000000000148,0.8499999999999945,1.7999999999999994,0.8199999999999996,1.9700000000001217,0.99,2.0380000000008893,1.042,2.0110000000008297,1.0100000000003917
1.7500000000000149,0.8499999999999945,1.7999999999999994,0.8199999999999996,1.9900000000001217,0.99,2.0360000000008895,1.042,2.01000000000083,1.0120000000003917
1.7500000000000149,0.8499999999999945,1.8399999999999994,0.7999999999999996,1.9800000000001217,1.0,2.0420000000008893,1.042,2.01000000000083,1.0110000000003918
1.7500000000000149,0.7999999999999945,1.8199999999999994,0.7999999999999996,1.9900000000001217,1.0,2.0420000000008893,1.042,2.01000000000083,1.0110000000003918
1.7500000000000149,0.7999999999999945,1.8199999999999994,0.8199999999999996,1.9900000000001217,1.0,2.0400000000008895,1.042,2.01000000000083,1.0110000000003918
1.7500000000000149,0.7999999999999945,1.8599999999999994,0.8199999999999996,1.9900000000001217,0.99,2.0380000000008898,1.04,2.01000000000083,1.0110000000003918
1.800000000000015,0.7999999999999945,1.8999999999999995,0.8399999999999996,1.9900000000001217,1.01,2.03600000000089,1.04,2.00900000000083,1.0110000000003918
1.850000000000015,0.8499999999999945,1.8799999999999994,0.8999999999999997,1.9900000000001217,1.01,2.03600000000089,1.038,2.00900000000083,1.010000000000392
1.850000000000015,0.8999999999999946,1.9199999999999995,0.8999999999999997,1.9800000000001217,1.01,2.03600000000089,1.038,2.00900000000083,1.010000000000392
1.900000000000015,0.8499999999999945,1.9199999999999995,0.8999999999999997,1.9800000000001217,1.01,2.03600000000089,1.036,2.00800000000083,1.010000000000392
1.850000000000015,0.8499999999999945,1.8999999999999995,0.8799999999999997,2.0000000000001217,1.01,2.0380000000008898,1.034,2.00800000000083,1.010000000000392
1.800000000000015,0.8499999999999945,1.9199999999999995,0.9199999999999997,2.010000000000122,1.01,2.03600000000089,1.034,2.00700000000083,1.009000000000392
1.850000000000015,0.8499999999999945,1.8999999999999995,0.8999999999999997,2.000000000000122,1.02,2.03400000000089,1.034,2.00700000000083,1.0080000000003921
1.850000000000015,0.8999999999999946,1.8999999999999995,0.8799999999999997,2.000000000000122,1.02,2.03400000000089,1.034,2.00700000000083,1.0080000000003921
1.850000000000015,0.8999999999999946,1.8999999999999995,0.8999999999999997,2.010000000000122,1.01,2.0320000000008904,1.034,2.0060000000008302,1.0070000000003922
1.800000000000015,0.8999999999999946,1.9199999999999995,0.8799999999999997,2.010000000000122,1.02,2.0320000000008904,1.032,2.00800000000083,1.0070000000003922
1.800000000000015,0.8999999999999946,1.9599999999999995,0.8799999999999997,2.010000000000122,1.02,2.0300000000008906,1.03,2.00700000000083,1.0070000000003922
1.850000000000015,0.8499999999999945,1.9399999999999995,0.8799999999999997,2.0200000000001217,1.02,2.028000000000891,1.032,2.00700000000083,1.0070000000003922
1.850000000000015,0.8999999999999946,1.9599999999999995,0.8799999999999997,2.0200000000001217,1.02,2.0340000000008907,1.03,2.00700000000083,1.0070000000003922
1.800000000000015,0.8999999999999946,1.9599999999999995,0.8799999999999997,2.0300000000001215,1.02,2.032000000000891,1.03,2.0060000000008302,1.0060000000003924
1.7500000000000149,0.8999999999999946,1.9399999999999995,0.8999999999999997,2.0200000000001217,1.03,2.030000000000891,1.03,2.00700000000083,1.0050000000003925
1.7500000000000149,0.8499999999999945,1.9199999999999995,0.9599999999999997,2.0200000000001217,1.03,2.030000000000891,1.03,2.0060000000008302,1.0050000000003925
1.800000000000015,0.8499999999999945,1.9199999999999995,0.9599999999999997,2.010000000000122,1.03,2.0280000000008913,1.03,2.0050000000008303,1.0060000000003924
1.850000000000015,0.8499999999999945,1.9399999999999995,0.9399999999999997,2.010000000000122,1.03,2.0260000000008915,1.03,2.0040000000008305,1.0050000000003925
1.900000000000015,0.8999999999999946,1.9399999999999995,0.9399999999999997,2.000000000000122,1.03,2.0260000000008915,1.03,2.0060000000008302,1.0050000000003925
1.900000000000015,0.9499999999999946,1.9399999999999995,0.9399999999999997,2.000000000000122,1.02,2.0340000000008915,1.028,2.00700000000083,1.0050000000003925
1.900000000000015,0.9499999999999946,1.9599999999999995,0.9399999999999997,2.000000000000122,1.02,2.0320000000008918,1.028,2.00700000000083,1.0050000000003925
1.900000000000015,0.8999999999999946,1.9599999999999995,0.9799999999999998,2.010000000000122,1.02,2.0320000000008918,1.028,2.0060000000008302,1.0070000000003925
1.850000000000015,0.8999999999999946,1.9799999999999995,0.9599999999999997,2.030000000000122,1.02,2.0360000000008918,1.028,2.00800000000083,1.0060000000003926
1.850000000000015,0.8999999999999946,1.9799999999999995,0.9599999999999997,2.030000000000122,1.03,2.0360000000008918,1.028,2.00800000000083,1.0070000000003925
1.900000000000015,0.8999999999999946,1.9599999999999995,0.9599999999999997,2.030000000000122,1.03,2.034000000000892,1.026,2.00800000000083,1.0060000000003926
1.900000000000015,0.8999999999999946,1.9599999999999995,0.9599999999999997,2.020000000000122,1.02,2.032000000000892,1.028,2.00800000000083,1.0050000000003927
1.950000000000015,0.8999999999999946,1.9399999999999995,0.9599999999999997,2.020000000000122,1.01,2.034000000000892,1.032,2.00800000000083,1.0050000000003927
2.000000000000015,0.8999999999999946,1.9399999999999995,0.9599999999999997,2.0300000000001224,1.03,2.032000000000892,1.032,2.00800000000083,1.0050000000003927
1.950000000000015,0.9999999999999946,1.9399999999999995,0.9599999999999997,2.0200000000001226,1.02,2.032000000000892,1.034,2.00800000000083,1.0040000000003928
2.000000000000015,0.9999999999999946,1.9199999999999995,0.9399999999999997,2.010000000000123,1.04,2.0300000000008924,1.034,2.00700000000083,1.0050000000003927
2.050000000000015,0.9499999999999945,1.8999999999999995,0.9399999999999997,2.010000000000123,1.04,2.032000000000892,1.034,2.00700000000083,1.0040000000003928
2.000000000000015,0.8999999999999945,1.9399999999999995,0.9199999999999997,2.000000000000123,1.04,2.0340000000008924,1.034,2.00700000000083,1.0040000000003928
2.000000000000015,0.8999999999999945,1.9199999999999995,0.9399999999999997,2.000000000000123,1.03,2.0320000000008926,1.034,2.00700000000083,1.0040000000003928
2.050000000000015,0.9499999999999944,1.9199999999999995,0.9399999999999997,1.990000000000123,1.02,2.0340000000008924,1.032,2.00700000000083,1.0050000000003927
2.050000000000015,0.9999999999999944,1.9199999999999995,0.9199999999999997,1.980000000000123,1.01,2.0340000000008924,1.032,2.0060000000008302,1.0050000000003927
2.000000000000015,1.0499999999999945,1.8999999999999995,0.8999999999999997,1.980000000000123,1.0,2.0320000000008926,1.036,2.00700000000083,1.0040000000003928
2.000000000000015,1.0499999999999945,1.9399999999999995,0.8799999999999997,1.980000000000123,1.0,2.0320000000008926,1.036,2.00700000000083,1.003000000000393
1.950000000000015,1.0499999999999945,1.9599999999999995,0.8999999999999997,2.000000000000123,0.99,2.030000000000893,1.036,2.0060000000008302,1.003000000000393
2.050000000000015,0.9999999999999944,2.0199999999999996,0.9199999999999997,2.000000000000123,1.01,2.032000000000893,1.036,2.0050000000008303,1.003000000000393
2.050000000000015,0.9499999999999944,1.9999999999999996,0.8999999999999997,2.0200000000001226,1.0,2.0340000000008933,1.036,2.0050000000008303,1.003000000000393
2.050000000000015,0.9499999999999944,1.9999999999999996,0.9399999999999997,2.0200000000001226,1.0,2.0320000000008935,1.034,2.00700000000083,1.0040000000003928
2.000000000000015,1.0999999999999943,1.9799999999999995,0.9399999999999997,2.0200000000001226,1.0,2.0360000000008935,1.034,2.00700000000083,1.0040000000003928
2.000000000000015,1.0499999999999943,1.9599999999999995,0.9399999999999997,2.0200000000001226,1.0,2.0360000000008935,1.036,2.00700000000083,1.0050000000003927
2.0500000000000154,1.0499999999999943,1.9599999999999995,0.9399999999999997,2.0300000000001224,1.0,2.0360000000008935,1.036,2.0060000000008302,1.0070000000003927
2.0500000000000154,1.0499999999999943,1.9399999999999995,0.9199999999999997,2.0300000000001224,1.0,2.0340000000008938,1.036,2.0060000000008302,1.0060000000003928
2.0500000000000154,1.0499999999999943,1.9399999999999995,0.9199999999999997,2.0200000000001226,1.0,2.032000000000894,1.034,2.0050000000008303,1.005000000000393
2.0000000000000155,1.0999999999999943,1.9399999999999995,0.9199999999999997,2.0200000000001226,1.0,2.034000000000894,1.034,2.0050000000008303,1.005000000000393
1.9500000000000155,1.0999999999999943,1.9399999999999995,0.9599999999999997,2.010000000000123,1.01,2.034000000000894,1.034,2.0040000000008305,1.005000000000393
1.9500000000000155,1.0499999999999943,1.9399999999999995,0.9599999999999997,2.0200000000001226,1.03,2.0320000000008944,1.034,2.0040000000008305,1.005000000000393
2.0000000000000155,1.0499999999999943,1.9199999999999995,0.9399999999999997,2.0200000000001226,1.03,2.034000000000894,1.032,2.0040000000008305,1.005000000000393
2.0000000000000155,1.0499999999999943,1.9599999999999995,0.9199999999999997,2.0300000000001224,1.03,2.034000000000894,1.038,2.0030000000008306,1.005000000000393
1.9500000000000155,0.9999999999999942,1.9399999999999995,0.9599999999999997,2.0300000000001224,1.02,2.034000000000894,1.036,2.0030000000008306,1.005000000000393
1.9000000000000155,0.9999999999999942,1.9399999999999995,0.9599999999999997,2.0300000000001224,1.01,2.034000000000894,1.034,2.0040000000008305,1.005000000000393
1.9000000000000155,0.9499999999999942,1.9199999999999995,0.9599999999999997,2.0300000000001224,1.02,2.0320000000008944,1.034,2.0040000000008305,1.004000000000393
1.8500000000000154,0.9499999999999942,1.9199999999999995,0.9599999999999997,2.0300000000001224,1.02,2.0320000000008944,1.034,2.0030000000008306,1.0030000000003931
1.9000000000000155,0.8999999999999941,1.8999999999999995,0.9399999999999997,2.060000000000122,1.02,2.0320000000008944,1.034,2.0020000000008307,1.004000000000393
1.8500000000000154,1.049999999999994,1.9199999999999995,0.9199999999999997,2.0500000000001224,1.04,2.0340000000008946,1.032,2.0020000000008307,1.0030000000003931
1.8500000000000154,1.049999999999994,1.9399999999999995,0.9199999999999997,2.060000000000122,1.03,2.032000000000895,1.03,2.001000000000831,1.0020000000003932
1.8000000000000154,0.999999999999994,1.9199999999999995,0.9199999999999997,2.0500000000001224,1.02,2.030000000000895,1.032,2.0030000000008306,1.0010000000003934
1.8000000000000154,0.949999999999994,1.8999999999999995,0.8999999999999997,2.0400000000001226,1.03,2.032000000000895,1.032,2.0040000000008305,1.0010000000003934
1.8500000000000154,0.8999999999999939,1.8999999999999995,0.8999999999999997,2.030000000000123,1.03,2.032000000000895,1.034,2.0040000000008305,1.0010000000003934
1.8500000000000154,0.8499999999999939,1.9199999999999995,0.8799999999999997,2.020000000000123,1.03,2.032000000000895,1.034,2.0050000000008303,1.0020000000003935
1.9000000000000155,0.8499999999999939,1.9199999999999995,0.8799999999999997,2.0100000000001232,1.03,2.032000000000895,1.034,2.0060000000008302,1.0030000000003934

